An Empirically Fast Las Vegas Algorithm for Algebraic Shifting

Improved algorithms for computing (partial and full) exterior algebraic shifts of hypergraphs and simplicial complexes are presented. The main benefit is in positive characteristic. Experiments with an implementation in OSCAR with various inputs such as bipartite graphs and triangulations of two and three dimensional manifolds show that the method considerably extends for which simplicial complexes exterior algebraic shifts can be computed in practice.

==> bipartite_table_born_post_issac.csv <==
instance, nVertices, nEdges, avTime, avMemory, avmaxLenBefore, avmaxDegBefore, avmaxLenAfter, avmaxDegAfter, hvTime, hvMemory, hvmaxLenBefore, hvmaxDegBefore, hvmaxLenAfter, hvmaxDegAfter, lvTime, lvMemory, lvTrials, lvTimeA, lvMemoryA, lvTimeB, lvMemory, lvmaxLenBefore, lvmaxDegBefore, lvmaxLenAfter, lvmaxDegAfter, avfTime, avfMemory, avfmaxLenBefore, avfmaxDegBefore, avfmaxLenAfter, avfmaxDegAfter, hvfTime, hvfMemory, hvfmaxLenBefore, hvfmaxDegBefore, hvfmaxLenAfter, hvfmaxDegAfter, lvfTime, lvfMemory, lvfTrials, lvfTimeA, lvfMemoryA, lvfTimeB, lvfMemory, lvfmaxLenBefore, lvfmaxDegBefore, lvfmaxLenAfter, lvfmaxDegAfter
$K_{32}$, 5, 6, 0.05944705, 55968888, 2, 2, 184, 7, 0.014497213, 835296, 2, 2, 8, 5, 0.036181137, 2920984, 1, 4.278e-5, 110696, 0.018291717, 1213792, n/a, n/a, n/a, n/a, 0.010033464, 6412592, 2, 2, 2, 2, 0.003611609, 756104, 2, 2, 1, 0, 0.033761505, 2920984, 1, 4.1588e-5, 110696, 0.017021151, 1213792, n/a, n/a, n/a, n/a
$K_{23}$, 5, 6, 0.067700362, 67324808, 2, 2, 184, 7, 0.003513786, 900824, 2, 2, 6, 4, 0.033130691, 2920984, 1, 4.1909e-5, 110696, 0.016487369, 1213792, n/a, n/a, n/a, n/a, 0.02136242, 8126384, 2, 2, 2, 2, 0.003651164, 820848, 2, 2, 1, 1, 0.035769514, 2920984, 1, 4.7659e-5, 110696, 0.017743497, 1213792, n/a, n/a, n/a, n/a
$K_{33}$, 6, 9, 1.815989158, 1304563520, 2, 2, 1392, 10, 0.007295755, 6271456, 2, 2, 22, 6, 0.054902106, 5242016, 1, 6.916e-5, 243072, 0.037838717, 3401424, 1, 1, 2, 2, 0.14572519, 104264352, 2, 2, 2, 2, 0.007062731, 7402088, 2, 2, 1, 1, 0.059208774, 5585776, 1, 8.2124e-5, 243152, 0.040805076, 3745104, 1, 1, 1, 0
$K_{42}$, 6, 8, 1.129723361, 777437640, 2, 2, 1080, 8, 0.004751489, 2111808, 2, 2, 16, 6, 0.042617247, 3692672, 1, 6.2598e-5, 216776, 0.02567256, 1878376, n/a, n/a, n/a, n/a, 0.082382098, 57062512, 2, 2, 2, 2, 0.005030362, 2179416, 2, 2, 1, 0, 0.044529225, 3692640, 1, 6.4562e-5, 216744, 0.026674139, 1878376, n/a, n/a, n/a, n/a
$K_{24}$, 6, 8, 1.735894094, 1314940992, 2, 2, 1080, 8, 0.005010165, 2775144, 2, 2, 8, 5, 0.043371632, 3692432, 1, 6.7126e-5, 216536, 0.026017076, 1878376, n/a, n/a, n/a, n/a, 0.137856068, 93122152, 2, 2, 2, 2, 0.004890771, 3043264, 2, 2, 2, 2, 0.042200593, 3692480, 1, 6.5964e-5, 216536, 0.025435389, 1878424, n/a, n/a, n/a, n/a
$K_{43}$, 7, 12, 83.827604781, 69037835640, 2, 2, 10128, 11, 0.033728201, 44918632, 2, 2, 70, 7, 0.075300807, 7495552, 1, 0.000109986, 448384, 0.058316896, 5448544, 1, 1, 2, 2, 4.2805367, 3376787704, 2, 2, 2, 2, 0.033504321, 47635728, 2, 2, 1, 1, 0.077012795, 8288448, 1, 0.000117991, 448224, 0.058828701, 6241600, 1, 1, 1, 0
$K_{34}$, 7, 12, 96.675928356, 76682922264, 2, 2, 10128, 11, 0.037934693, 49602248, 2, 2, 36, 6, 0.074573534, 7614976, 1, 0.000115898, 448320, 0.0576243, 5568032, 1, 1, 2, 2, 5.096747229, 3990337944, 2, 2, 2, 2, 0.036568027, 51522360, 2, 2, 1, 2, 0.075589329, 9020056, 1, 0.000113002, 448336, 0.058708433, 6973096, 1, 1, 1, 0
$K_{44}$, 8, 16, oom, oom, oom, oom, oom, oom, 0.222704352, 324951992, 2, 2, 240, 8, 0.104472869, 12959768, 1, 0.000194756, 790880, 0.087356162, 10568888, 1, 1, 14, 6, 329.823980073, 205960193800, 2, 2, 2, 2, 0.286110934, 354335280, 2, 2, 1, 1, 0.103763602, 15403424, 1, 0.00018645, 789696, 0.087024553, 13013728, 1, 1, 1, 0
$K_{52}$, 7, 10, 67.977517711, 35367693088, 2, 2, 7344, 9, 0.006270514, 6159184, 2, 2, 32, 7, 0.052717052, 4514136, 1, 9.4828e-5, 374808, 0.035676778, 2540704, n/a, n/a, n/a, n/a, 2.17491159, 1561868504, 2, 2, 2, 2, 0.007141809, 7781744, 2, 2, 1, 0, 0.051469564, 4514728, 1, 9.4678e-5, 375416, 0.034756907, 2540688, n/a, n/a, n/a, n/a
$K_{25}$, 7, 10, 88.326209527, 60961819608, 2, 2, 7344, 9, 0.009855661, 10834952, 2, 2, 8, 5, 0.053696179, 4514024, 1, 0.000103445, 374696, 0.036606337, 2540704, n/a, n/a, n/a, n/a, 4.601682704, 3339073896, 2, 2, 2, 2, 0.010050226, 11966624, 2, 2, 2, 2, 0.053439005, 4513960, 1, 0.000102082, 374632, 0.036179005, 2540704, n/a, n/a, n/a, n/a
$K_{53}$, 8, 15, oom, oom, oom, oom, oom, oom, 0.148407601, 222847608, 2, 2, 214, 8, 0.096575872, 10024720, 1, 0.000182653, 740976, 0.079583461, 7683744, 1, 1, 2, 2, 227.873800891, 141706544904, 2, 2, 2, 2, 0.138968611, 210018272, 2, 2, 1, 1, 0.097276725, 12294328, 1, 0.00016503, 740880, 0.080010259, 9953448, 1, 1, 1, 0
$K_{35}$, 8, 15, oom, oom, oom, oom, oom, oom, 0.20469999, 259825864, 2, 2, 66, 7, 0.096756046, 10280368, 1, 0.000169508, 741792, 0.079721582, 7938576, 1, 1, 2, 2, 345.858612394, 216688293472, 2, 2, 2, 2, 0.171092917, 246852016, 2, 2, 2, 2, 0.096147331, 12394944, 1, 0.000174197, 742016, 0.079553696, 10052928, 1, 1, 1, 0
$K_{54}$, 9, 20, oom, oom, oom, oom, oom, oom, 1.715367259, 1849331288, 2, 2, 1068, 9, 0.148157045, 17198720, 1, 0.000305554, 1263408, 0.130725418, 14331640, 1, 1, 6, 4, oom, oom, oom, oom, oom, oom, 1.70103655, 2164289904, 2, 2, 1, 1, 0.151743885, 26986032, 1, 0.000279094, 1263392, 0.134560174, 24118968, 1, 1, 1, 0
$K_{45}$, 9, 20, oom, oom, oom, oom, oom, oom, 1.528671518, 1885205488, 2, 2, 480, 8, 0.163510048, 25796640, 1, 0.00033589, 1263456, 0.146281321, 22929512, 1, 1, 24, 7, oom, oom, oom, oom, oom, oom, 1.902973232, 2143506504, 2, 2, 1, 2, 0.155552508, 30911960, 1, 0.000311825, 1263248, 0.137785271, 28045040, 1, 1, 1, 0
$K_{55}$, 10, 25, oom, oom, oom, oom, oom, oom, 10.528992873, 11713138328, 2, 2, 4404, 10, 0.246235118, 51837984, 1, 0.00055989, 1966648, 0.228158209, 48265872, 1, 1, 366, 9, oom, oom, oom, oom, oom, oom, 23.779040543, 20625524128, 2, 2, 1, 1, 0.400114433, 150727616, 1, 0.000505759, 1966696, 0.38307968, 147155472, 1, 1, 1, 0
$K_{62}$, 8, 12, oom, oom, oom, oom, oom, oom, 0.021700009, 13832816, 2, 2, 64, 8, 0.066562611, 5461320, 1, 0.000158247, 594736, 0.048287351, 3266584, n/a, n/a, n/a, n/a, 125.378131048, 73837090008, 2, 2, 2, 2, 0.028576733, 22902840, 2, 2, 1, 0, 0.065145046, 5461416, 1, 0.000130976, 594832, 0.047675063, 3266584, n/a, n/a, n/a, n/a
$K_{26}$, 8, 12, oom, oom, oom, oom, oom, oom, 0.03644332, 33123552, 2, 2, 8, 5, 0.066122879, 5461448, 1, 0.000151154, 594864, 0.048870326, 3266584, n/a, n/a, n/a, n/a, 326.943162435, 198764178816, 2, 2, 2, 2, 0.032006909, 34429448, 2, 2, 2, 2, 0.065366345, 5461432, 1, 0.000160872, 594848, 0.047828216, 3266584, n/a, n/a, n/a, n/a
$K_{63}$, 9, 18, oom, oom, oom, oom, oom, oom, 0.817873779, 1053437712, 2, 2, 646, 9, 0.036623819, 7760456, 1, 0.00025572, 1138224, 0.019073674, 5018560, 1, 1, 2, 2, oom, oom, oom, oom, oom, oom, 0.740961552, 899267496, 2, 2, 1, 1, 0.036494712, 10086120, 1, 0.000245661, 1138000, 0.019353252, 7344448, 1, 1, 1, 0
$K_{36}$, 9, 18, oom, oom, oom, oom, oom, oom, 0.677282286, 1060703040, 2, 2, 66, 7, 0.03614889, 8272808, 1, 0.000315763, 1137872, 0.018980805, 5531264, 1, 1, 2, 2, oom, oom, oom, oom, oom, oom, 0.631867019, 1005695480, 2, 2, 2, 2, 0.037362205, 11661768, 1, 0.000280677, 1138176, 0.020248738, 8919920, 1, 1, 1, 0
$K_{64}$, 10, 24, oom, oom, oom, oom, oom, oom, 9.300152969, 10773326240, 2, 2, 4671, 10, 0.188653312, 25231128, 1, 0.000462509, 1888512, 0.17110575, 21737216, 1, 1, 14, 6, oom, oom, oom, oom, oom, oom, 12.717550912, 12933202320, 2, 2, 1, 1, 0.208590303, 34369104, 1, 0.000439054, 1888448, 0.191324661, 30875256, 1, 1, 1, 0
$K_{46}$, 10, 24, oom, oom, oom, oom, oom, oom, 6.756063109, 8050429552, 2, 2, 960, 9, 0.210260514, 32879088, 1, 0.0005009, 1888224, 0.192457078, 29385448, 1, 1, 14, 6, oom, oom, oom, oom, oom, oom, 9.55910649, 10305344320, 2, 2, 2, 2, 0.232777336, 60561776, 1, 0.000492154, 1888672, 0.215372061, 57067704, 1, 1, 1, 0
$K_{65}$, 11, 30, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, 0.306053908, 72440000, 1, 0.000990128, 2876432, 0.286942526, 67956312, 1, 1, 320, 9, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, 0.688068963, 100172736, 1, 0.000917833, 2876040, 0.669444143, 95689488, 1, 1, 1, 0


==> non_surfaces_table_born_post_issac.csv <==
instance, H1, nVertices, nFaces, q, QQLvTime, QQLvMemory, QQLvTrials, QQLvTimeA, QQLvMemoryA, QQLvTimeB, QQLvMemory, QQLvmaxLenBefore, QQLvmaxDegBefore, QQLvmaxLenAfter, QQLvmaxDegAfter, F2LvTime, F2LvMemory, F2LvTrials, F2LvTimeA, F2LvMemoryA, F2LvTimeB, F2LvMemory, F2LvmaxLenBefore, F2LvmaxDegBefore, F2LvmaxLenAfter, F2LvmaxDegAfter, F4LvTime, F4LvMemory, F4LvTrials, F4LvTimeA, F4LvMemoryA, F4LvTimeB, F4LvMemory, F4LvmaxLenBefore, F4LvmaxDegBefore, F4LvmaxLenAfter, F4LvmaxDegAfter, F3LvTime, F3LvMemory, F3LvTrials, F3LvTimeA, F3LvMemoryA, F3LvTimeB, F3LvMemory, F3LvmaxLenBefore, F3LvmaxDegBefore, F3LvmaxLenAfter, F3LvmaxDegAfter, F9LvTime, F9LvMemory, F9LvTrials, F9LvTimeA, F9LvMemoryA, F9LvTimeB, F9LvMemory, F9LvmaxLenBefore, F9LvmaxDegBefore, F9LvmaxLenAfter, F9LvmaxDegAfter, F5LvTime, F5LvMemory, F5LvTrials, F5LvTimeA, F5LvMemoryA, F5LvTimeB, F5LvMemory, F5LvmaxLenBefore, F5LvmaxDegBefore, F5LvmaxLenAfter, F5LvmaxDegAfter, F25LvTime, F25LvMemory, F25LvTrials, F25LvTimeA, F25LvMemoryA, F25LvTimeB, F25LvMemory, F25LvmaxLenBefore, F25LvmaxDegBefore, F25LvmaxLenAfter, F25LvmaxDegAfter
complex_z3.mrdi, Z/3, 8, 25, 1, 0.219772587, 16753392, 1, 0.000300915, 1229632, 0.157166579, 7852168, n/a, n/a, n/a, n/a, 1.542441917, 215897760, 4, 0.049867057, 98868080, 0.160777274, 7851992, n/a, n/a, n/a, n/a, 2.513485641, 913118960, 1, 0.845760034, 775756056, 0.163144216, 7851992, n/a, n/a, n/a, n/a, 1.518862342, 207496064, 1, 0.054257476, 90484672, 0.1610697, 7851992, n/a, n/a, n/a, n/a, 2.46520072, 920106120, 1, 0.776699051, 781581984, 0.161270736, 7851992, n/a, n/a, n/a, n/a, 1.54082707, 207492944, 1, 0.066944126, 90481008, 0.162765274, 7851992, n/a, n/a, n/a, n/a, 2.454946451, 923844120, 1, 0.731037363, 783053920, 0.156374308, 7851992, n/a, n/a, n/a, n/a
complex_z3.mrdi, Z/3, 8, 18, 2, 0.065498537, 11565432, 1, 0.001110947, 3879256, 0.001562835, 14584, n/a, n/a, n/a, n/a, 104.647240022, 19859096976, 446, 0.09827113, 152672512, 103.239946694, 19597265064, 6, 3, 23692, 18, 3.34547849, 1961863440, 19, 1.780189848, 1831097032, 0.001653125, 14584, n/a, n/a, n/a, n/a, 119.567520114, 31090285136, 19, 0.104309957, 152665008, 118.167349513, 30828460728, 6, 3, 27879, 18, 121.035954108, 32784185312, 2, 1.768598738, 1842621512, 117.752632618, 30810825352, 6, 3, 27879, 18, 1.423079128, 261838992, 19, 0.096407802, 152648080, 0.001821221, 14584, n/a, n/a, n/a, n/a, 3.336832988, 1978691664, 3, 1.768952846, 1846017304, 0.001596799, 14584, n/a, n/a, n/a, n/a
complex_z4_1.mrdi, Z/4, 9, 32, 1, 0.300854926, 20087112, 1, 0.000617871, 2124768, 0.236334841, 10287080, n/a, n/a, n/a, n/a, 1.675088592, 278973664, 4, 0.081735361, 158098448, 0.238921239, 10286888, n/a, n/a, n/a, n/a, 3.075697997, 1410604224, 1, 1.343336521, 1265737576, 0.235285526, 10286888, n/a, n/a, n/a, n/a, 1.637694037, 265139296, 2, 0.084785892, 144281008, 0.244380226, 10286888, n/a, n/a, n/a, n/a, 3.082024507, 1420663064, 1, 1.28144143, 1272935632, 0.236568536, 10286888, n/a, n/a, n/a, n/a, 1.641164691, 265139296, 1, 0.084215598, 144281008, 0.243452119, 10286888, n/a, n/a, n/a, n/a, 3.063200857, 1425227216, 2, 1.286357511, 1276487960, 0.231966782, 10286888, n/a, n/a, n/a, n/a
complex_z4_1.mrdi, Z/4, 9, 24, 2, 0.217383678, 22959352, 1, 0.002586557, 7750032, 0.150453058, 7533864, n/a, n/a, n/a, n/a, 1.51042502, 430882960, >500, 0.192403102, 320309008, 0.001834975, 2136, n/a, n/a, n/a, n/a, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, 1.618829367, 414210096, 2, 0.180943879, 296105008, 0.152777055, 7533688, n/a, n/a, n/a, n/a, 5.40731755, 3802766328, 2, 3.678614704, 3659049472, 0.150703473, 7533688, n/a, n/a, n/a, n/a, 1.661362067, 414218112, 13, 0.173615151, 296096080, 0.154576533, 7533704, n/a, n/a, n/a, n/a, 5.216990337, 3811068632, 2, 3.50973945, 3665195744, 0.143306298, 7533688, n/a, n/a, n/a, n/a
complex_z4_2.mrdi, Z/4, 9, 32, 1, 0.296382554, 20060192, 1, 0.000535325, 2097864, 0.233026622, 10287064, n/a, n/a, n/a, n/a, 1.632063127, 278968656, 10, 0.089384339, 158109008, 0.237432171, 10286888, n/a, n/a, n/a, n/a, 3.053736494, 1409455120, 3, 1.307708158, 1264587176, 0.233228752, 10286888, n/a, n/a, n/a, n/a, 1.620391118, 265139296, 4, 0.082909545, 144281008, 0.239809594, 10286888, n/a, n/a, n/a, n/a, 3.052735341, 1419003680, 1, 1.314857376, 1272544824, 0.232245462, 10286888, n/a, n/a, n/a, n/a, 1.634119572, 265139296, 1, 0.067696225, 144264080, 0.239280305, 10286888, n/a, n/a, n/a, n/a, 3.066499862, 1423542360, 1, 1.295136547, 1274978976, 0.230942847, 10286888, n/a, n/a, n/a, n/a
complex_z4_2.mrdi, Z/4, 9, 24, 2, 0.217487505, 22954920, 1, 0.002345977, 7745792, 0.150542278, 7533864, n/a, n/a, n/a, n/a, 1430.501644488, 75654365400, 396, 0.199416584, 320301008, 1428.994822739, 75223492448, 6, 3, 19426, 18, 1434.101250846, 78992499776, 2, 3.505192194, 3633020104, 1429.046876277, 75223451720, 6, 3, 19426, 18, 2.126678614, 414210128, 50, 0.658920095, 296105040, 0.154111512, 7533688, n/a, n/a, n/a, n/a, 5.264103183, 3793534936, 2, 3.545499483, 3648684384, 0.146820625, 7533688, n/a, n/a, n/a, n/a, 1.659346078, 414210096, 17, 0.169521969, 296088080, 0.156386692, 7533688, n/a, n/a, n/a, n/a, 5.296883477, 3800562192, 2, 3.584352986, 3654722984, 0.144525877, 7533688, n/a, n/a, n/a, n/a
complex_z5_1.mrdi, Z/5, 10, 39, 1, 0.37578019, 23402072, 1, 0.000887857, 3228352, 0.311091294, 12496712, n/a, n/a, n/a, n/a, 1.739250326, 360096944, 23, 0.116231476, 236700080, 0.308951187, 12496536, n/a, n/a, n/a, n/a, 3.814164783, 2097450040, 2, 1.961249778, 1940351888, 0.300141032, 12496536, n/a, n/a, n/a, n/a, 1.739060639, 339036960, 2, 0.100698591, 215640080, 0.314517229, 12496552, n/a, n/a, n/a, n/a, 3.807206241, 2113013496, 3, 1.928270824, 1952577368, 0.304944329, 12496536, n/a, n/a, n/a, n/a, 1.75298188, 339036944, 6, 0.10309535, 215640080, 0.318142924, 12496536, n/a, n/a, n/a, n/a, 3.880726105, 2119379624, 1, 2.036745293, 1959017992, 0.305597274, 12496536, n/a, n/a, n/a, n/a
complex_z5_1.mrdi, Z/5, 10, 30, 2, 0.281191341, 31142000, 1, 0.005424553, 13826368, 0.212026901, 9638592, n/a, n/a, n/a, n/a, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, 8.474518698, 6641612264, 20, 6.726029391, 6485818472, 0.207823564, 9638416, n/a, n/a, n/a, n/a, 1.84683021, 639650824, 67, 0.32319502, 519129008, 0.213405627, 9638416, n/a, n/a, n/a, n/a, 8.502544949, 6673132224, 20, 6.619607587, 6515451608, 0.328680256, 9639168, n/a, n/a, n/a, n/a, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot
complex_z5_2.mrdi, Z/5, 10, 39, 1, 0.364653065, 23402328, 1, 0.000862568, 3228624, 0.302076618, 12496712, n/a, n/a, n/a, n/a, 2.210734443, 360097520, 4, 0.597901887, 236717040, 0.307594885, 12496536, n/a, n/a, n/a, n/a, 3.915321811, 2100492784, 6, 2.066748925, 1941976680, 0.303235545, 12496536, n/a, n/a, n/a, n/a, 1.746833739, 339036944, 1, 0.114124872, 215640080, 0.315276701, 12496536, n/a, n/a, n/a, n/a, 3.969462924, 2115143368, 1, 2.12525538, 1956083928, 0.320928016, 12496536, n/a, n/a, n/a, n/a, 1.744853099, 339036944, 2, 0.107421776, 215640080, 0.315366129, 12496536, n/a, n/a, n/a, n/a, 3.890306644, 2122072888, 1, 2.054370252, 1961674904, 0.304137627, 12496536, n/a, n/a, n/a, n/a
complex_z5_2.mrdi, Z/5, 10, 30, 2, 0.295516187, 31155488, 1, 0.01990753, 13839856, 0.211219029, 9638592, n/a, n/a, n/a, n/a, 1.645041967, 673227536, >500, 0.333609725, 562340944, 0.002268337, 2424, n/a, n/a, n/a, n/a, 8.951936322, 6647388616, 37, 7.199891349, 6491687880, 0.205398596, 9638416, n/a, n/a, n/a, n/a, 1.826524748, 639658824, 360, 0.289039255, 519120080, 0.214549982, 9638416, n/a, n/a, n/a, n/a, 8.924496175, 6680444152, 6, 7.195764182, 6524217840, 0.20242006, 9638416, n/a, n/a, n/a, n/a, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot, oot
complex_z5_3.mrdi, Z/5, 10, 39, 1, 0.353137005, 23362912, 1, 0.000685206, 3189192, 0.293126817, 12496712, n/a, n/a, n/a, n/a, 1.742774789, 360109536, 32, 0.13339031, 236728864, 0.302782419, 12496536, n/a, n/a, n/a, n/a, 3.67401857, 2095697920, 4, 1.911246531, 1938635640, 0.294805568, 12496536, n/a, n/a, n/a, n/a, 1.680868181, 339036944, 8, 0.117233417, 215657008, 0.297757247, 12496536, n/a, n/a, n/a, n/a, 3.789683192, 2110682336, 2, 1.981083712, 1950129216, 0.301482058, 12496536, n/a, n/a, n/a, n/a, 1.694707605, 339044944, 2, 0.118784488, 215665008, 0.310301631, 12496536, n/a, n/a, n/a, n/a, 3.858488889, 2117068688, 1, 2.040383768, 1955390448, 0.310413521, 12496536, n/a, n/a, n/a, n/a
complex_z5_3.mrdi, Z/5, 10, 30, 2, 0.273833066, 31130936, 1, 0.004604522, 13815304, 0.207314332, 9638592, n/a, n/a, n/a, n/a, 1.5966454, 673219056, >500, 0.328633818, 562333008, 0.001832158, 2424, n/a, n/a, n/a, n/a, 8.709400204, 6623139960, 42, 6.989012392, 6467428216, 0.197021381, 9638416, n/a, n/a, n/a, n/a, 1.794422127, 639651448, 164, 0.284653673, 519112704, 0.206884151, 9638416, n/a, n/a, n/a, n/a, 8.618819842, 6650161952, 27, 6.927519779, 6493937816, 0.197694112, 9638416, n/a, n/a, n/a, n/a, 1541.124234773, 146699918224, 4, 0.299664326, 519129008, 1539.5548885, 146069905816, 6, 3, 3930, 15, 1547.557174394, 152675076032, 1, 6.735156949, 6505374424, 1539.330171166, 146021830304, 6, 3, 3930, 15
complex_z5_4.mrdi, Z/5, 10, 39, 1, 0.368475724, 23441856, 1, 0.001022689, 3268152, 0.305712501, 12496712, n/a, n/a, n/a, n/a, 1.703834925, 360096944, 4, 0.134923223, 236717008, 0.306118994, 12496536, n/a, n/a, n/a, n/a, 3.864171051, 2106176976, 2, 2.046461887, 1947555400, 0.299358756, 12496536, n/a, n/a, n/a, n/a, 1.708330662, 339037488, 1, 0.125360737, 215657008, 0.309593735, 12496536, n/a, n/a, n/a, n/a, 3.896042687, 2122518584, 1, 2.084047778, 1961965944, 0.3056694, 12496536, n/a, n/a, n/a, n/a, 1.707700149, 339036944, 2, 0.100809599, 215640080, 0.310476863, 12496536, n/a, n/a, n/a, n/a, 3.835906093, 2129501752, 1, 2.031128089, 1969119208, 0.298111847, 12496536, n/a, n/a, n/a, n/a
complex_z5_4.mrdi, Z/5, 10, 30, 2, 0.275603182, 31142024, 1, 0.005882541, 13826424, 0.207772898, 9638592, n/a, n/a, n/a, n/a, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, 8.451250564, 6668272200, 20, 6.70865023, 6512528936, 0.198871913, 9638416, n/a, n/a, n/a, n/a, 1.795894971, 639667032, 40, 0.314775006, 519144816, 0.209119777, 9638432, n/a, n/a, n/a, n/a, 9.012004416, 6706137952, 10, 7.284828372, 6548366744, 0.198471632, 9638416, n/a, n/a, n/a, n/a, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom
complex_z5_5.mrdi, Z/5, 10, 39, 1, 0.369643158, 23402640, 1, 0.000905118, 3228744, 0.307079678, 12496712, n/a, n/a, n/a, n/a, 1.720859214, 360096944, 8, 0.134645154, 236717008, 0.309369716, 12496536, n/a, n/a, n/a, n/a, 3.852315365, 2101690648, 1, 2.054870723, 1944186544, 0.30026699, 12496536, n/a, n/a, n/a, n/a, 1.704374944, 339038592, 1, 0.12398706, 215658656, 0.310471444, 12496536, n/a, n/a, n/a, n/a, 3.817652651, 2117530336, 1, 2.013839868, 1958407552, 0.301462668, 12496536, n/a, n/a, n/a, n/a, 1.709533593, 339037152, 2, 0.101959345, 215640080, 0.310923636, 12496552, n/a, n/a, n/a, n/a, 3.864548934, 2124548400, 1, 2.066119666, 1964166496, 0.300167657, 12496536, n/a, n/a, n/a, n/a
complex_z5_5.mrdi, Z/5, 10, 30, 2, 0.275813657, 31126064, 1, 0.005360701, 13810432, 0.208840245, 9638592, n/a, n/a, n/a, n/a, 1.601806488, 673219056, >500, 0.33119863, 562333008, 0.001792044, 2424, n/a, n/a, n/a, n/a, 8.703746965, 6660956072, 20, 6.991431812, 6505408696, 0.197911592, 9638416, n/a, n/a, n/a, n/a, 1.784912945, 639650824, 37, 0.287064546, 519112080, 0.211549689, 9638416, n/a, n/a, n/a, n/a, 8.715118715, 6698028392, 6, 7.028454208, 6541766448, 0.19756501, 9638416, n/a, n/a, n/a, n/a, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom, oom


==> other_examples_table_dragon-1.csv <==
instance                , dim, Hq-1, nVertices, nFaces, q, QQLvTime   , QQLvMemory, QQLvTrials, QQLvTimeA  , QQLvMemoryA, QQLvTimeB  , QQLvMemory, QQLvmaxLenBefore, QQLvmaxDegBefore, QQLvmaxLenAfter, QQLvmaxDegAfter, F2LvTime   , F2LvMemory, F2LvTrials, F2LvTimeA  , F2LvMemoryA, F2LvTimeB  , F2LvMemory, F2LvmaxLenBefore, F2LvmaxDegBefore, F2LvmaxLenAfter, F2LvmaxDegAfter, F4LvTime     , F4LvMemory  , F4LvTrials, F4LvTimeA    , F4LvMemoryA , F4LvTimeB  , F4LvMemory, F4LvmaxLenBefore, F4LvmaxDegBefore, F4LvmaxLenAfter, F4LvmaxDegAfter, F3LvTime   , F3LvMemory, F3LvTrials, F3LvTimeA  , F3LvMemoryA, F3LvTimeB  , F3LvMemory, F3LvmaxLenBefore, F3LvmaxDegBefore, F3LvmaxLenAfter, F3LvmaxDegAfter, F9LvTime     , F9LvMemory  , F9LvTrials, F9LvTimeA    , F9LvMemoryA , F9LvTimeB  , F9LvMemory, F9LvmaxLenBefore, F9LvmaxDegBefore, F9LvmaxLenAfter, F9LvmaxDegAfter, F5LvTime   , F5LvMemory, F5LvTrials, F5LvTimeA  , F5LvMemoryA, F5LvTimeB  , F5LvMemory, F5LvmaxLenBefore, F5LvmaxDegBefore, F5LvmaxLenAfter, F5LvmaxDegAfter, F25LvTime   , F25LvMemory , F25LvTrials, F25LvTimeA   , F25LvMemoryA, F25LvTimeB , F25LvMemory, F25LvmaxLenBefore, F25LvmaxDegBefore, F25LvmaxLenAfter, F25LvmaxDegAfter, F7919LvTime, F7919LvMemory, F7919LvTrials, F7919LvTimeA, F7919LvMemoryA, F7919LvTimeB, F7919LvMemory, F7919LvmaxLenBefore, F7919LvmaxDegBefore, F7919LvmaxLenAfter, F7919LvmaxDegAfter, F62710561LvTime, F62710561LvMemory, F62710561LvTrials, F62710561LvTimeA, F62710561LvMemoryA, F62710561LvTimeB, F62710561LvMemory, F62710561LvmaxLenBefore, F62710561LvmaxDegBefore, F62710561LvmaxLenAfter, F62710561LvmaxDegAfter
altshuler_M_9_963.mrdi  ,   3, Z   ,         9,     34, 1, 0.336552819, 20863112  , 1         , 0.000557378, 2222728    , 0.276398403, 10964864  , n/a             , n/a             , n/a            , n/a            , 1.64603565 , 289179496 , 1         , 0.087574729, 167615440  , 0.294104117, 10964848  , n/a             , n/a             , n/a            , n/a            , 3.16880789   , 1493593984  , 1         , 1.409504776  , 1348089656  , 0.286592872, 10965008  , n/a             , n/a             , n/a            , n/a            , 1.65453186 , 274487096 , 2         , 0.079746893, 152907440  , 0.292286172, 10964656  , n/a             , n/a             , n/a            , n/a            , 3.194589158  , 1504351504  , 1         , 1.429345043  , 1357235048  , 0.286243567, 10965072  , n/a             , n/a             , n/a            , n/a            , 1.652297117, 274492408 , 2         , 0.092775578, 152925808  , 0.289018166, 10965488  , n/a             , n/a             , n/a            , n/a            , 3.265321627 , 1509411056  , 1          , 1.496455298  , 1361285128  , 0.289943968, 10964816   , n/a              , n/a              , n/a             , n/a             , 1.64796813 , 274473064    , 1            , 0.083839209 , 152908208     , 0.291939616 , 10965024     , n/a                , n/a                , n/a               , n/a               , 4.697878329    , 2623282888       , 1                , 2.920520436     , 2460553328        , 0.268558045     , 10965104         , n/a                    , n/a                    , n/a                   , n/a
altshuler_M_9_963.mrdi  ,   3, Z/1 ,         9,     50, 2, 0.401320068, 36335040  , 1         , 0.007519064, 16119704   , 0.33214924 , 12539912  , n/a             , n/a             , n/a            , n/a            , 1.673206886, 762271040 , >500      , 0.389571222, 651666832  , 0.001910361, 2776      , n/a             , n/a             , n/a            , n/a            , 10.55876271  , 7869357824  , 15        , 8.753870915  , 7720964384  , 0.297041384, 12521816  , n/a             , n/a             , n/a            , n/a            , 1.960877799, 724382128 , 19        , 0.313369853, 601245104  , 0.347624743, 12521736  , n/a             , n/a             , n/a            , n/a            , 10.557174869 , 7914477672  , 1         , 8.775775914  , 7765956184  , 0.291841269, 12522136  , n/a             , n/a             , n/a            , n/a            , 1.953756712, 724382640 , 15        , 0.324841788, 601245472  , 0.323064897, 12521912  , n/a             , n/a             , n/a            , n/a            , 10.548110114, 7933231064  , 1          , 8.762437584  , 7783536952  , 0.30670712 , 12521880   , n/a              , n/a              , n/a             , n/a             , 1.910522905, 724382320    , 1            , 0.326344489 , 601258896     , 0.321648439 , 12521928     , n/a                , n/a                , n/a               , n/a               , 19.793473614   , 15069278224      , 1                , 18.012418474    , 14904973984       , 0.289076244     , 12521144         , n/a                    , n/a                    , n/a                   , n/a
altshuler_M_9_963.mrdi  ,   3, Z/1 ,         9,     25, 3, 0.234079145, 36749672  , 1         , 0.00715334 , 21182960   , 0.163949031, 7891096   , n/a             , n/a             , n/a            , n/a            , 1.726178919, 711390704 , >500      , 0.425399142, 600771600  , 0.001878683, 2184      , n/a             , n/a             , n/a            , n/a            , 11.731991582 , 9243003056  , 15        , 10.081553795 , 9100611552  , 0.15373983 , 7891224   , n/a             , n/a             , n/a            , n/a            , 1.86557098 , 681474416 , 19        , 0.403845763, 562968240  , 0.165506665, 7891016   , n/a             , n/a             , n/a            , n/a            , 11.711437175 , 9284070992  , 1         , 10.063576105 , 9140133040  , 0.176417338, 7891000   , n/a             , n/a             , n/a            , n/a            , 1.861004378, 681486832 , 15        , 0.413964124, 562977968  , 0.163411361, 7891176   , n/a             , n/a             , n/a            , n/a            , 11.677609191, 9301017552  , 1          , 10.013954455 , 9154781184  , 0.154200206, 7891480    , n/a              , n/a              , n/a             , n/a             , 1.862530205, 681472288    , 1            , 0.407575876 , 562965440     , 0.164454302 , 7890952      , n/a                , n/a                , n/a               , n/a               , 23.085514081   , 18049254496      , 1                , 21.427374764    , 17888458208       , 0.144516324     , 7890680          , n/a                    , n/a                    , n/a                   , n/a
barnette_sphere.mrdi    ,   3, Z   ,         8,     27, 1, 0.064146917, 9079104   , 1         , 0.000455737, 1400976    , 0.0016479  , 6312      , n/a             , n/a             , n/a            , n/a            , 1.34583915 , 215567840 , 3         , 0.067978963, 106375024  , 0.001745914, 6296      , n/a             , n/a             , n/a            , n/a            , 2.311078305  , 966506928   , 1         , 0.847076686  , 837144528   , 0.001723652, 6296      , n/a             , n/a             , n/a            , n/a            , 1.331028845, 206491520 , 2         , 0.065075935, 97299376   , 0.001703814, 6296      , n/a             , n/a             , n/a            , n/a            , 2.350765978  , 973833936   , 1         , 0.867440843  , 843133776   , 0.001576335, 6296      , n/a             , n/a             , n/a            , n/a            , 1.330976902, 206492928 , 1         , 0.06253857 , 97300560   , 0.001715397, 6296      , n/a             , n/a             , n/a            , n/a            , 2.305280174 , 976960816   , 1          , 0.849244449  , 845591568   , 0.001645816, 6296       , n/a              , n/a              , n/a             , n/a             , 1.327052287, 206493008    , 1            , 0.051220527 , 97299696      , 0.00175946  , 6312         , n/a                , n/a                , n/a               , n/a               , 3.309829778    , 1665549064       , 1                , 1.822715473     , 1522533008        , 0.001531601     , 6296             , n/a                    , n/a                    , n/a                   , n/a
barnette_sphere.mrdi    ,   3, Z/1 ,         8,     38, 2, 0.378069071, 28354840  , 1         , 0.003002188, 8170504    , 0.312994485, 12512744  , n/a             , n/a             , n/a            , n/a            , 1.77380874 , 458463456 , 252       , 0.188132038, 336762672  , 0.325605536, 12513368  , n/a             , n/a             , n/a            , n/a            , 6.028798979  , 4054628008  , 7         , 4.257196746  , 3912625816  , 0.310365298, 12513112  , n/a             , n/a             , n/a            , n/a            , 1.777660128, 432922160 , 2         , 0.180962999, 311221328  , 0.320881651, 12512968  , n/a             , n/a             , n/a            , n/a            , 6.105554994  , 4079283400  , 1         , 4.337075507  , 3936163304  , 0.315823926, 12513176  , n/a             , n/a             , n/a            , n/a            , 1.777305966, 432928048 , 4         , 0.158433293, 311212080  , 0.314291894, 12512776  , n/a             , n/a             , n/a            , n/a            , 6.028033122 , 4089266904  , 1          , 4.264683813  , 3945350776  , 0.304911547, 12513048   , n/a              , n/a              , n/a             , n/a             , 1.772353809, 432921088    , 1            , 0.178899544 , 311220880     , 0.319100621 , 12512760     , n/a                , n/a                , n/a               , n/a               , 10.41852961    , 7743530104       , 1                , 8.605580051     , 7586864352        , 0.295717466     , 12512312         , n/a                    , n/a                    , n/a                   , n/a
barnette_sphere.mrdi    ,   3, Z/1 ,         8,     19, 3, 0.168190857, 22325216  , 1         , 0.002540491, 8958464    , 0.10347582 , 5695096   , n/a             , n/a             , n/a            , n/a            , 1.571955338, 358952688 , 252       , 0.167636752, 244056048  , 0.10535171 , 5695208   , n/a             , n/a             , n/a            , n/a            , 5.737549179  , 3990132920  , 7         , 4.162495344  , 3855076744  , 0.103066497, 5695000   , n/a             , n/a             , n/a            , n/a            , 1.579663611, 358953136 , 2         , 0.171261017, 244056496  , 0.10631451 , 5695208   , n/a             , n/a             , n/a            , n/a            , 5.703315254  , 4009228080  , 1         , 4.12701811   , 3872942720  , 0.103321316, 5695032   , n/a             , n/a             , n/a            , n/a            , 1.565577679, 358951904 , 4         , 0.175806341, 244055760  , 0.105108922, 5695128   , n/a             , n/a             , n/a            , n/a            , 6.044796315 , 4016776352  , 1          , 4.442306778  , 3879725536  , 0.106335651, 5695480    , n/a              , n/a              , n/a             , n/a             , 1.582244817, 358952656    , 1            , 0.190830589 , 244071952     , 0.107734413 , 5695016      , n/a                , n/a                , n/a               , n/a               , 11.088927051   , 7769775512       , 1                , 9.479562886     , 7619816448        , 0.098033267     , 5694648          , n/a                    , n/a                    , n/a                   , n/a
dunce_hat.mrdi          ,   2, Z   ,         8,     24, 1, 0.211961959, 16371984  , 1         , 0.000321104, 1179424    , 0.149264393, 7520680   , n/a             , n/a             , n/a            , n/a            , 1.513937161, 211874960 , 13        , 0.04544139 , 95151568   , 0.152822629, 7520488   , n/a             , n/a             , n/a            , n/a            , 2.346993046  , 881700704   , 3         , 0.713802613  , 744797344   , 0.146310193, 7520584   , n/a             , n/a             , n/a            , n/a            , 1.461819867, 203811024 , 3         , 0.050984192, 87100272   , 0.147745594, 7520776   , n/a             , n/a             , n/a            , n/a            , 2.379067358  , 888456128   , 3         , 0.747271101  , 750346048   , 0.149600975, 7520936   , n/a             , n/a             , n/a            , n/a            , 1.48252329 , 203808304 , 4         , 0.049101215, 87100304   , 0.152856216, 7521064   , n/a             , n/a             , n/a            , n/a            , 2.394714284 , 891693416   , 1          , 0.770828023  , 752691832   , 0.147887048, 7520488    , n/a              , n/a              , n/a             , n/a             , 1.470186099, 203803728    , 1            , 0.053054851 , 87099728      , 0.150447921 , 7520552      , n/a                , n/a                , n/a               , n/a               , 3.277089922    , 1502719976       , 1                , 1.613093651     , 1351061136        , 0.144857253     , 7520456          , n/a                    , n/a                    , n/a                   , n/a
dunce_hat.mrdi          ,   2, Z/1 ,         8,     17, 2, 0.14772861 , 16338296  , 1         , 0.001165052, 3665104    , 0.083700272, 5001408   , n/a             , n/a             , n/a            , n/a            , 1.35903673 , 253926400 , >500      , 0.091678861, 144739472  , 0.001711705, 1880      , n/a             , n/a             , n/a            , n/a            , 3.366543068  , 1871343712  , 19        , 1.830413459  , 1736971720  , 0.081454481, 5001200   , n/a             , n/a             , n/a            , n/a            , 1.455315893, 258927320 , 23        , 0.09137027 , 144741424  , 0.086485879, 5001488   , n/a             , n/a             , n/a            , n/a            , 3.444041985  , 1883866696  , 3         , 1.865607357  , 1748271008  , 0.081976654, 5001616   , n/a             , n/a             , n/a            , n/a            , 1.451472509, 258928968 , 34        , 0.093546389, 144742688  , 0.084882222, 5001392   , n/a             , n/a             , n/a            , n/a            , 3.342029303 , 1889187192  , 3          , 1.805479686  , 1752831296  , 0.081270344, 5001680    , n/a              , n/a              , n/a             , n/a             , 1.43643683 , 258925368    , 1            , 0.090460531 , 144739952     , 0.083727078 , 5001104      , n/a                , n/a                , n/a               , n/a               , 5.843634849    , 3536916976       , 1                , 4.247758046     , 3388941920        , 0.080432709     , 5001648          , n/a                    , n/a                    , n/a                   , n/a
dunce_hat_in_3_ball.mrdi,   3, Z   ,         8,     25, 1, 0.226343627, 16752528  , 1         , 0.000331564, 1228128    , 0.163408976, 7852584   , n/a             , n/a             , n/a            , n/a            , 1.516463229, 215926304 , 1         , 0.069312772, 98888240   , 0.176059982, 7852376   , n/a             , n/a             , n/a            , n/a            , 2.39127523   , 912901328   , 1         , 0.731259688  , 774434192   , 0.159860219, 7852440   , n/a             , n/a             , n/a            , n/a            , 1.502135145, 207525824 , 1         , 0.05047042 , 90484624   , 0.162371759, 7852600   , n/a             , n/a             , n/a            , n/a            , 2.416983937  , 919557896   , 1         , 0.802873051  , 781139496   , 0.158319777, 7852664   , n/a             , n/a             , n/a            , n/a            , 1.484509177, 207520608 , 1         , 0.051538183, 90483248   , 0.161492815, 7852440   , n/a             , n/a             , n/a            , n/a            , 2.435039659 , 922845488   , 2          , 0.820262429  , 783510352   , 0.157344192, 7852536    , n/a              , n/a              , n/a             , n/a             , 1.507211236, 207525296    , 1            , 0.062674423 , 90485728      , 0.165463725 , 7852536      , n/a                , n/a                , n/a               , n/a               , 3.336705048    , 1561619288       , 1                , 1.708916615     , 1410753968        , 0.15541781      , 7852696          , n/a                    , n/a                    , n/a                   , n/a
dunce_hat_in_3_ball.mrdi,   3, Z/1 ,         8,     30, 2, 0.273677442, 23757328  , 1         , 0.002046627, 6450824    , 0.210216991, 9634688   , n/a             , n/a             , n/a            , n/a            , 1.649000066, 386504920 , 110       , 0.155185614, 267682256  , 0.211548213, 9634832   , n/a             , n/a             , n/a            , n/a            , 5.106419888  , 3210659960  , 47        , 3.412831369  , 3071613392  , 0.212790765, 9634800   , n/a             , n/a             , n/a            , n/a            , 1.630915034, 366329880 , 226       , 0.151593135, 247508944  , 0.212709712, 9635056   , n/a             , n/a             , n/a            , n/a            , 5.004616927  , 3231816472  , 1         , 3.302813338  , 3090104064  , 0.206103277, 9634800   , n/a             , n/a             , n/a            , n/a            , 1.63678872 , 366323144 , 13        , 0.15013087 , 247499824  , 0.217004816, 9635072   , n/a             , n/a             , n/a            , n/a            , 5.061660959 , 3239689416  , 2          , 3.3862386    , 3098736912  , 0.209499459, 9634736    , n/a              , n/a              , n/a             , n/a             , 1.640543482, 366320488    , 1            , 0.1333307   , 247484496     , 0.215035522 , 9634880      , n/a                , n/a                , n/a               , n/a               , 8.720443769    , 6144911456       , 1                , 7.036955616     , 5992338960        , 0.197005391     , 9635248          , n/a                    , n/a                    , n/a                   , n/a
dunce_hat_in_3_ball.mrdi,   3, Z/1 ,         8,     12, 3, 0.112500095, 16610520  , 1         , 0.001267455, 5662296    , 0.048123378, 3276312   , n/a             , n/a             , n/a            , n/a            , 1.46266091 , 272197472 , 110       , 0.131258997, 159735664  , 0.049629883, 3276568   , n/a             , n/a             , n/a            , n/a            , 4.142410143  , 2580062848  , 47        , 2.622226854  , 2447395040  , 0.047586006, 3276376   , n/a             , n/a             , n/a            , n/a            , 1.44080712 , 272181408 , 226       , 0.123393198, 159719152  , 0.048967471, 3276344   , n/a             , n/a             , n/a            , n/a            , 4.189743681  , 2593889208  , 1         , 2.679738813  , 2460053976  , 0.049137541, 3276824   , n/a             , n/a             , n/a            , n/a            , 1.472165537, 272198352 , 13        , 0.111279833, 159718896  , 0.049274269, 3276520   , n/a             , n/a             , n/a            , n/a            , 4.157208809 , 2599655432  , 2          , 2.633939337  , 2464997416  , 0.049133213, 3276344    , n/a              , n/a              , n/a             , n/a             , 1.452666494, 272199056    , 1            , 0.130901485 , 159736512     , 0.049043102 , 3276376      , n/a                , n/a                , n/a               , n/a               , 7.487149255    , 4990409544       , 1                , 5.97006164      , 4844214096        , 0.045097697     , 3276024          , n/a                    , n/a                    , n/a                   , n/a
kuehnel_cp2_9.mrdi      ,   4, Z   ,         9,     36, 1, 0.379225575, 22456208  , 1         , 0.000495283, 2284664    , 0.316234497, 12496056  , n/a             , n/a             , n/a            , n/a            , 1.700785621, 300806160 , 1         , 0.078560641, 177695216  , 0.32115855 , 12496008  , n/a             , n/a             , n/a            , n/a            , 3.266285594  , 1577170088  , 1         , 1.491977379  , 1430116184  , 0.305242318, 12496024  , n/a             , n/a             , n/a            , n/a            , 1.691825144, 285251040 , 1         , 0.097205056, 162153104  , 0.322041753, 12496216  , n/a             , n/a             , n/a            , n/a            , 3.255592132  , 1588603432  , 1         , 1.462257305  , 1440044040  , 0.307366128, 12495832  , n/a             , n/a             , n/a            , n/a            , 1.6909323  , 285248224 , 1         , 0.083812748, 162152592  , 0.326350019, 12497016  , n/a             , n/a             , n/a            , n/a            , 3.3189902   , 1593950416  , 1          , 1.540484546  , 1444442480  , 0.313012089, 12496472   , n/a              , n/a              , n/a             , n/a             , 1.700258083, 285247808    , 1            , 0.091631776 , 162151856     , 0.322610124 , 12496472     , n/a                , n/a                , n/a               , n/a               , 4.807030787    , 2780690624       , 1                , 3.007709977     , 2616414432        , 0.295226557     , 12496952         , n/a                    , n/a                    , n/a                   , n/a
kuehnel_cp2_9.mrdi      ,   4, Z/1 ,         9,     84, 2, 0.394625393, 47351568  , 1         , 0.017963508, 27139736   , 0.315065184, 12536184  , n/a             , n/a             , n/a            , n/a            , 2.197588705, 1209447296, 1         , 0.578628204, 1086310096 , 0.333790014, 12535864  , n/a             , n/a             , n/a            , n/a            , 16.978533789 , 13262426232 , 1         , 14.919778167 , 13115280408 , 0.586649897, 12538280  , n/a             , n/a             , n/a            , n/a            , 2.129038847, 1139890240, 1         , 0.509939837, 1016740688 , 0.320122299, 12535800  , n/a             , n/a             , n/a            , n/a            , 16.927565877 , 13347841576 , 1         , 15.09481735  , 13197865720 , 0.310645564, 12535848  , n/a             , n/a             , n/a            , n/a            , 2.140520015, 1140054768, 1         , 0.519686351, 1016900080 , 0.327704804, 12536072  , n/a             , n/a             , n/a            , n/a            , 17.030215332, 13380666432 , 1          , 15.235888429 , 13231017152 , 0.314725409, 12535944   , n/a              , n/a              , n/a             , n/a             , 2.116376382, 1142407568   , 1            , 0.512146317 , 1019253712    , 0.316080608 , 12535688     , n/a                , n/a                , n/a               , n/a               , 32.384341054   , 25606613712      , 1                , 30.542672207    , 25440925872       , 0.294800134     , 12535176         , n/a                    , n/a                    , n/a                   , n/a
kuehnel_cp2_9.mrdi      ,   4, Z   ,         9,     90, 3, oom        , oom       , oom       , oom        , oom        , oom        , oom       , oom             , oom             , oom            , oom            , oom        , oom       , oom       , oom        , oom        , oom        , oom       , oom             , oom             , oom            , oom            , oom          , oom         , oom       , oom          , oom         , oom        , oom       , oom             , oom             , oom            , oom            , oom        , oom       , oom       , oom        , oom        , oom        , oom       , oom             , oom             , oom            , oom            , oom          , oom         , oom       , oom          , oom         , oom        , oom       , oom             , oom             , oom            , oom            , oom        , oom       , oom       , oom        , oom        , oom        , oom       , oom             , oom             , oom            , oom            , oom         , oom         , oom        , oom          , oom         , oom        , oom        , oom              , oom              , oom             , oom             , oom        , oom          , oom          , oom         , oom           , oom         , oom          , oom                , oom                , oom               , oom               , oom            , oom              , oom              , oom             , oom               , oom             , oom              , oom                    , oom                    , oom                   , oom
kuehnel_cp2_9.mrdi      ,   4, Z/1 ,         9,     36, 4, 0.406683683, 68776968  , 1         , 0.038611246, 48549680   , 0.306216245, 12551960  , n/a             , n/a             , n/a            , n/a            , 2.599957999, 1165324064, 109       , 0.988421428, 1042159056 , 0.316860109, 12551864  , n/a             , n/a             , n/a            , n/a            , 25.010926788 , 20209312120 , 5         , 23.205915586 , 20060877880 , 0.307017088, 12552200  , n/a             , n/a             , n/a            , n/a            , 2.602277751, 1110890592, 6         , 1.005301523, 987737552  , 0.318845376, 12552056  , n/a             , n/a             , n/a            , n/a            , 25.49839964  , 20280282536 , 1         , 23.70293465  , 20130653944 , 0.304342309, 12552552  , n/a             , n/a             , n/a            , n/a            , 2.590315961, 1110888512, 4         , 1.003413253, 987737552  , 0.318676685, 12551736  , n/a             , n/a             , n/a            , n/a            , 25.386891105, 20309111920 , 1          , 23.557628026 , 20158290096 , 0.312970258, 12552072   , n/a              , n/a              , n/a             , n/a             , 2.605822567, 1110891936   , 1            , 1.007383452 , 987738672     , 0.318002966 , 12552024     , n/a                , n/a                , n/a               , n/a               , 56.879812737   , 43623951168      , 1                , 55.083017315    , 43459550032       , 0.296560572     , 12552616         , n/a                    , n/a                    , n/a                   , n/a
l_3_1_brehm.mrdi        ,   3, Z   ,        12,     66, 1, 0.37026865 , 27808320  , 1         , 0.001492018, 7625592    , 0.306809052, 12501336  , n/a             , n/a             , n/a            , n/a            , 1.889298073, 698621680 , 1         , 0.274756101, 574626672  , 0.318849284, 12501416  , n/a             , n/a             , n/a            , n/a            , 6.984466504  , 5006691752  , 1         , 5.151857977  , 4835319376  , 0.309554023, 12501400  , n/a             , n/a             , n/a            , n/a            , 1.856674703, 655821760 , 1         , 0.237267254, 531722896  , 0.320319535, 12501624  , n/a             , n/a             , n/a            , n/a            , 7.101662205  , 5044802472  , 1         , 5.262928503  , 4869903216  , 0.308974963, 12501272  , n/a             , n/a             , n/a            , n/a            , 1.838594591, 655948032 , 1         , 0.241325158, 531868272  , 0.319247117, 12501144  , n/a             , n/a             , n/a            , n/a            , 7.01178635  , 5062056232  , 1          , 5.171249992  , 4885964856  , 0.303631314, 12501464   , n/a              , n/a              , n/a             , n/a             , 1.872369608, 657589712    , 1            , 0.256549759 , 533317488     , 0.338333912 , 12501512     , n/a                , n/a                , n/a               , n/a               , 11.500370546   , 8970904072       , 1                , 9.606856452     , 8776568016        , 0.291047493     , 12500792         , n/a                    , n/a                    , n/a                   , n/a
l_3_1_brehm.mrdi        ,   3, Z/3 ,        12,    108, 2, 0.494531495, 123884960 , 1         , 0.122879484, 103645864  , 0.310205325, 12558120  , n/a             , n/a             , n/a            , n/a            , 3.330761734, 3614890720, >500      , 2.045654071, 3503390688 , 0.002225385, 4520      , n/a             , n/a             , n/a            , n/a            , 56.418911555 , 44342608696 , 46        , 54.61806571  , 44172670624 , 0.293529715, 12557944  , n/a             , n/a             , n/a            , n/a            , oom        , oom       , oom       , oom        , oom        , oom        , oom       , oom             , oom             , oom            , oom            , oom          , oom         , oom       , oom          , oom         , oom        , oom       , oom             , oom             , oom            , oom            , 3.650058777, 3470933424, 31        , 2.057776454, 3346791632 , 0.317240475, 12558504  , n/a             , n/a             , n/a            , n/a            , 54.721416459, 44714843424 , 1          , 52.887710482 , 44538735840 , 0.275646707, 12561240   , n/a              , n/a              , n/a             , n/a             , 3.541886651, 3490911984   , 1            , 1.923598794 , 3366566416    , 0.318728825 , 12558376     , n/a                , n/a                , n/a               , n/a               , 126.968411754  , 84588504200      , 1                , 125.118652883   , 84394084672       , 0.273566493     , 12558552         , n/a                    , n/a                    , n/a                   , n/a
l_3_1_brehm.mrdi        ,   3, Z/1 ,        12,     54, 3, 0.577999974, 205599504 , 1         , 0.206285763, 185290048  , 0.309246098, 12628368  , n/a             , n/a             , n/a            , n/a            , 5.019170853, 5036769536, >500      , 3.743393904, 4925285296 , 0.002118186, 3224      , n/a             , n/a             , n/a            , n/a            , 96.086294525 , 76983906912 , 46        , 94.276982952 , 76812587824 , 0.287982626, 12627552  , n/a             , n/a             , n/a            , n/a            , 5.085255227, 4728716520, 10        , 3.484186896, 4604492464 , 0.316726453, 12628704  , n/a             , n/a             , n/a            , n/a            , 98.926977247 , 77310297656 , 2         , 97.120348084 , 77135509432 , 0.292426505, 12629056  , n/a             , n/a             , n/a            , n/a            , 5.066823297, 4728717688, 31        , 3.480453286, 4604507248 , 0.320330569, 12628144  , n/a             , n/a             , n/a            , n/a            , 93.683010245, 77441832472 , 1          , 91.856771904 , 77265709744 , 0.283637405, 12627808   , n/a              , n/a              , n/a             , n/a             , 5.148487156, 4728922968   , 1            , 3.534185705 , 4604505296    , 0.31959864  , 12628144     , n/a                , n/a                , n/a               , n/a               , 242.876751943  , 151195473232     , 1                , 241.011848074   , 151000930752      , 0.291573855     , 12629856         , n/a                    , n/a                    , n/a                   , n/a
rp3_11.mrdi             ,   3, Z   ,        11,     51, 1, 0.684524718, 407862064 , 1         , 0.001384665, 5136896    , 0.621640944, 395046144 , 2               , 2               , 120            , 7              , 2.481021312, 1132701784, 8         , 0.176270634, 372103824  , 1.016763008, 649536016 , 2               , 2               , 120            , 7              , 5.639441037  , 3921675664  , 1         , 3.108313526  , 3120096728  , 1.009024402, 649727600 , 2               , 2               , 120            , 7              , 2.448565752, 980046072 , 5         , 0.1749809  , 338454736  , 0.995649873, 530447408 , 2               , 2               , 120            , 7              , 5.77554453   , 3827479808  , 4         , 3.304025057  , 3143882536  , 0.962425072, 529150480 , 2               , 2               , 120            , 7              , 2.422823761, 984320776 , 4         , 0.14997651 , 338434512  , 0.97926663 , 534732384 , 2               , 2               , 120            , 7              , 5.891642369 , 3841687176  , 1          , 3.426587005  , 3154824824  , 0.957720884, 530753072  , 2                , 2                , 120             , 7               , 2.083065474, 855778744    , 1            , 0.172932314 , 338461808     , 0.644361346 , 406000336    , 2                  , 2                  , 120               , 7                 , 8.489265456    , 6250807432       , 1                , 6.347151697     , 5675261328        , 0.608048084     , 404239680        , 2                      , 2                      , 120                   , 7
rp3_11.mrdi             ,   3, Z/2 ,        11,     80, 2, 0.460233715, 72113848  , 1         , 0.082925517, 51890288   , 0.314108766, 12544504  , n/a             , n/a             , n/a            , n/a            , 2.378761341, 2076402672, >500      , 1.080692123, 1965337216 , 0.002012335, 3768      , n/a             , n/a             , n/a            , n/a            , oom          , oom         , oom       , oom          , oom         , oom        , oom       , oom             , oom             , oom            , oom            , 2.624540862, 2002197816, 214       , 1.070886968, 1878512648 , 0.306537993, 12544088  , n/a             , n/a             , n/a            , n/a            , 30.495639309 , 24895932240 , 4         , 28.264694702 , 24728749776 , 0.675987819, 12545464  , n/a             , n/a             , n/a            , n/a            , 2.636430373, 2002889208, 17        , 1.047517039, 1879187256 , 0.315524157, 12544200  , n/a             , n/a             , n/a            , n/a            , 30.873977673, 24967600416 , 1          , 29.039640018 , 24799148280 , 0.294438933, 12543576   , n/a              , n/a              , n/a             , n/a             , 2.653022006, 2013849808   , 1            , 1.030399945 , 1889976272    , 0.314776097 , 12544136     , n/a                , n/a                , n/a               , n/a               , 62.627641827   , 47554478576      , 1                , 60.790322321    , 47370588608       , 0.281084996     , 12544504         , n/a                    , n/a                    , n/a                   , n/a
rp3_11.mrdi             ,   3, Z/1 ,        11,     40, 3, 0.454606279, 111242776 , 1         , 0.085989811, 90978864   , 0.307168791, 12584760  , n/a             , n/a             , n/a            , n/a            , 3.36400301 , 2577902208, 201       , 1.788693487, 2454267808 , 0.316608498, 12585096  , n/a             , n/a             , n/a            , n/a            , 47.892624157 , 38206684312 , 17        , 46.082150193 , 38042155864 , 0.291996157, 12588344  , n/a             , n/a             , n/a            , n/a            , 3.261284029, 2419579360, 214       , 1.680262974, 2295853840 , 0.315621525, 12584664  , n/a             , n/a             , n/a            , n/a            , 47.1384381   , 38388655472 , 4         , 45.365242407 , 38223003440 , 0.299139599, 12585832  , n/a             , n/a             , n/a            , n/a            , 3.234356868, 2419582848, 17        , 1.652354119, 2295856752 , 0.317979649, 12584696  , n/a             , n/a             , n/a            , n/a            , 47.713385396, 38475372184 , 1          , 45.907455223 , 38306817264 , 0.30100225 , 12584936   , n/a              , n/a              , n/a             , n/a             , 3.271217136, 2419744608   , 1            , 1.685813708 , 2295845776    , 0.317725687 , 12584504     , n/a                , n/a                , n/a               , n/a               , 109.510292487  , 75242461568      , 1                , 107.65760687    , 75058587216       , 0.292538768     , 12585512         , n/a                    , n/a                    , n/a                   , n/a
rudin.mrdi              ,   3, Z   ,        14,     66, 1, 0.395875638, 31709088  , 1         , 0.020044854, 11519880   , 0.31426038 , 12503560  , n/a             , n/a             , n/a            , n/a            , 1.971605249, 895966752 , 214       , 0.391202499, 771269600  , 0.316889465, 12503592  , n/a             , n/a             , n/a            , n/a            , 9.315770547  , 6812667992  , 9         , 7.477343719  , 6626017280  , 0.302591796, 12503800  , n/a             , n/a             , n/a            , n/a            , 1.950990764, 841557936 , 5         , 0.343038063, 716732912  , 0.315541965, 12503560  , n/a             , n/a             , n/a            , n/a            , 9.377262507  , 6858600208  , 2         , 7.533338962  , 6669245096  , 0.307085898, 12503608  , n/a             , n/a             , n/a            , n/a            , 1.93977101 , 841919136 , 6         , 0.340511975, 717092528  , 0.317639362, 12503768  , n/a             , n/a             , n/a            , n/a            , 9.465779667 , 6880932952  , 1          , 7.621093559  , 6689041472  , 0.313933951, 12503768   , n/a              , n/a              , n/a             , n/a             , 1.940764771, 844904752    , 1            , 0.339487558 , 719797392     , 0.315243475 , 12503688     , n/a                , n/a                , n/a               , n/a               , 15.75790367    , 12098799008      , 1                , 13.873943019    , 11880674064       , 0.288058435     , 12505976         , n/a                    , n/a                    , n/a                   , n/a
rudin.mrdi              ,   3, Z/1 ,        14,     94, 2, oom        , oom       , oom       , oom        , oom        , oom        , oom       , oom             , oom             , oom            , oom            , 4.316843129, 5133675600, >500      , 3.070542273, 5021477328 , 0.001819963, 4392      , n/a             , n/a             , n/a            , n/a            , oom          , oom         , oom       , oom          , oom         , oom        , oom       , oom             , oom             , oom            , oom            , oom        , oom       , oom       , oom        , oom        , oom        , oom       , oom             , oom             , oom            , oom            , 81.488312895 , 63579548520 , 14        , 79.676153218 , 63388534064 , 0.289183452, 12575768  , n/a             , n/a             , n/a            , n/a            , oom        , oom       , oom       , oom        , oom        , oom        , oom       , oom             , oom             , oom            , oom            , 80.093593254, 63710747104 , 2          , 78.246964891 , 63516811400 , 0.294275145, 12574264   , n/a              , n/a              , n/a             , n/a             , 4.474475104, 4977405520   , 1            , 2.920409134 , 4852245360    , 0.304704937 , 12574024     , n/a                , n/a                , n/a               , n/a               , 183.079598893  , 119692976920     , 1                , 181.231794939   , 119474548040      , 0.275210057     , 12577304         , n/a                    , n/a                    , n/a                   , n/a
rudin.mrdi              ,   3, Z/1 ,        14,     41, 3, 0.594917111, 299841272 , 1         , 0.232711659, 279532816  , 0.301644934, 12622696  , n/a             , n/a             , n/a            , n/a            , 7.150454437, 7704979256, >500      , 5.865520468, 7592768376 , 0.001944106, 3144      , n/a             , n/a             , n/a            , n/a            , 145.916188915, 117164595488, >500      , 144.352207016, 116990227080, 0.001802573, 3128      , n/a             , n/a             , n/a            , n/a            , 7.132277268, 7225193664, 176       , 5.532426806, 7100244432 , 0.31383047 , 12623064  , n/a             , n/a             , n/a            , n/a            , 147.541171434, 117446497992, 14        , 145.680861664, 117255634576, 0.30402892 , 12608488  , n/a             , n/a             , n/a            , n/a            , 6.699074018, 7212562608, >500      , 5.406147618, 7100238096 , 0.001957301, 3144      , n/a             , n/a             , n/a            , n/a            , 145.5441887 , 117582589392, 2          , 143.672757288, 117388542952, 0.285189613, 12608392   , n/a              , n/a              , n/a             , n/a             , 7.08777071 , 7225456608   , 1            , 5.510184565 , 7100256720    , 0.304001664 , 12609368     , n/a                , n/a                , n/a               , n/a               , 378.605454342  , 227999208064     , 1                , 376.698277469   , 227780837504      , 0.308748333     , 12610376         , n/a                    , n/a                    , n/a                   , n/a


==> surfaces_combined.csv <==
index,instance,dim,nVertices,nFaces,orientable,genus,index,q,QQLvTime,QQLvMemory,QQLvTrials,QQLvTimeA,QQLvMemoryA,QQLvTimeB,QQLvMemory,QQLvmaxLenBefore,QQLvmaxDegBefore,QQLvmaxLenAfter,QQLvmaxDegAfter,F2LvTime,F2LvMemory,F2LvTrials,F2LvTimeA,F2LvMemoryA,F2LvTimeB,F2LvMemory,F2LvmaxLenBefore,F2LvmaxDegBefore,F2LvmaxLenAfter,F2LvmaxDegAfter,F4LvTime,F4LvMemory,F4LvTrials,F4LvTimeA,F4LvMemoryA,F4LvTimeB,F4LvMemory,F4LvmaxLenBefore,F4LvmaxDegBefore,F4LvmaxLenAfter,F4LvmaxDegAfter,F3LvTime,F3LvMemory,F3LvTrials,F3LvTimeA,F3LvMemoryA,F3LvTimeB,F3LvMemory,F3LvmaxLenBefore,F3LvmaxDegBefore,F3LvmaxLenAfter,F3LvmaxDegAfter,F9LvTime,F9LvMemory,F9LvTrials,F9LvTimeA,F9LvMemoryA,F9LvTimeB,F9LvMemory,F9LvmaxLenBefore,F9LvmaxDegBefore,F9LvmaxLenAfter,F9LvmaxDegAfter,F5LvTime,F5LvMemory,F5LvTrials,F5LvTimeA,F5LvMemoryA,F5LvTimeB,F5LvMemory,F5LvmaxLenBefore,F5LvmaxDegBefore,F5LvmaxLenAfter,F5LvmaxDegAfter,F25LvTime,F25LvMemory,F25LvTrials,F25LvTimeA,F25LvMemoryA,F25LvTimeB,F25LvMemory,F25LvmaxLenBefore,F25LvmaxDegBefore,F25LvmaxLenAfter,F25LvmaxDegAfter,F7919LvTime,F7919LvMemory,F7919LvTrials,F7919LvTimeA,F7919LvMemoryA,F7919LvTimeB,F7919LvMemory,F7919LvmaxLenBefore,F7919LvmaxDegBefore,F7919LvmaxLenAfter,F7919LvmaxDegAfter,F62710561LvTime,F62710561LvMemory,F62710561LvTrials,F62710561LvTimeA,F62710561LvMemoryA,F62710561LvTimeB,F62710561LvMemory,F62710561LvmaxLenBefore,F62710561LvmaxDegBefore,F62710561LvmaxLenAfter,F62710561LvmaxDegAfter,_instance,_dim,_nVertices,_nFaces,_orientable,_genus,_index,_q,_F4LvTime,_F4LvMemory,_F4LvTrials,_F4LvTimeA,_F4LvMemoryA,_F4LvTimeB,_F4LvMemory,_F4LvmaxLenBefore,_F4LvmaxDegBefore,_F4LvmaxLenAfter,_F4LvmaxDegAfter,_F4LvfTime,_F4LvfMemory,_F4LvfTrials,_F4LvfTimeA,_F4LvfMemoryA,_F4LvfTimeB,_F4LvfMemory,_F4LvfmaxLenBefore,_F4LvfmaxDegBefore,_F4LvfmaxLenAfter,_F4LvfmaxDegAfter
01,01_manifold_lex_d2_n6_o0_g1_01.mrdi,2,6,10,0,1,01,2,0.096129104,11029536,1,0.000176141,778104,0.034910771,2544016,n/a,n/a,n/a,n/a,1.378814845,176236976,8,0.012438033,34364080,0.102095246,33099000,6,3,14,7,1.902592635,527184480,1,0.375581722,370714248,0.071752634,33430712,6,3,14,7,1.309569464,145683144,7,0.012353364,34365584,0.035024754,2543856,n/a,n/a,n/a,n/a,1.872324935,498618976,1,0.380929163,372417984,0.034927413,2543840,n/a,n/a,n/a,n/a,1.337587383,145699576,7,0.036045991,34382032,0.035107331,2543840,n/a,n/a,n/a,n/a,1.859822765,499799920,1,0.372908846,373144448,0.035816361,2543840,n/a,n/a,n/a,n/a,1.34096401,145699336,1,0.037549713,34381792,0.035969738,2543840,n/a,n/a,n/a,n/a,2.420384352,851634128,1,0.87674025,717893152,0.033213287,2543840,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
02,02_manifold_lex_d2_n6_o1_g0_01.mrdi,2,6,8,1,0,01,2,0.087140964,10214696,1,0.00013854,624184,0.025736942,1883096,n/a,n/a,n/a,n/a,1.299252681,138885248,17,0.010232837,28228080,0.026198027,1882920,n/a,n/a,n/a,n/a,1.771586506,423254400,1,0.298150181,298347416,0.025999484,1882904,n/a,n/a,n/a,n/a,1.312634526,138884704,6,0.010416952,28228080,0.025928962,1882920,n/a,n/a,n/a,n/a,1.76759614,425487928,1,0.287843847,300000720,0.0256457,1882904,n/a,n/a,n/a,n/a,1.323707247,138901616,2,0.035598552,28245008,0.026686734,1882904,n/a,n/a,n/a,n/a,1.763418233,426676968,1,0.290608684,300686400,0.026314265,1882904,n/a,n/a,n/a,n/a,1.313278523,138884704,1,0.010527429,28228080,0.026263148,1882920,n/a,n/a,n/a,n/a,2.213408231,708706024,1,0.730621576,576798848,0.02438749,1882904,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
03,03_manifold_lex_d2_n6_o1_g0_02.mrdi,2,6,8,1,0,02,2,0.088068749,10214408,1,0.000153348,623896,0.025910501,1883096,n/a,n/a,n/a,n/a,1.323535121,138901616,8,0.032824625,28245008,0.025657516,1882904,n/a,n/a,n/a,n/a,1.762686899,423213544,1,0.285241099,298297696,0.027038617,1882904,n/a,n/a,n/a,n/a,1.300468798,138884704,4,0.01062079,28228080,0.025728298,1882920,n/a,n/a,n/a,n/a,1.760002031,425498632,2,0.280049416,299936320,0.025902376,1882904,n/a,n/a,n/a,n/a,1.2967983,138884704,1,0.010557461,28228080,0.02584101,1882920,n/a,n/a,n/a,n/a,1.766801019,426576696,1,0.285870359,300658352,0.026045904,1882904,n/a,n/a,n/a,n/a,1.32961468,138902352,1,0.035339143,28245008,0.026679965,1882904,n/a,n/a,n/a,n/a,2.230308069,708837736,1,0.744479117,576967648,0.024621612,1882904,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
04,04_manifold_lex_d2_n7_o0_g1_01.mrdi,2,7,12,0,1,01,2,0.11000394,12604912,1,0.000372709,1624688,0.047490916,3271704,n/a,n/a,n/a,n/a,1.49095473,294475784,16,0.049793036,67505008,0.176312446,117989072,6,3,220,12,2.430566229,1011862264,11,0.781282858,768682712,0.194516205,117233536,6,3,220,12,1.371249056,179758768,5,0.049528389,67505008,0.047772013,3271512,n/a,n/a,n/a,n/a,2.270349225,902746528,4,0.765633653,772564824,0.046543217,3271512,n/a,n/a,n/a,n/a,1.370728669,179758224,10,0.049442187,67505008,0.047563191,3271512,n/a,n/a,n/a,n/a,2.25757227,904686192,1,0.711987247,772997080,0.046979446,3271512,n/a,n/a,n/a,n/a,1.377866673,179758224,1,0.051082555,67505008,0.05022197,3271512,n/a,n/a,n/a,n/a,3.353000915,1630046120,1,1.793432743,1489169552,0.043630622,3271512,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
05,05_manifold_lex_d2_n7_o0_g1_02.mrdi,2,7,12,0,1,02,2,0.112193128,12604096,1,0.000367981,1624336,0.047006688,3271240,n/a,n/a,n/a,n/a,4.547755308,1963319936,19,0.049380574,67505008,3.220613475,1786833032,6,3,920,15,5.449478203,2682489520,3,0.747790325,770827936,3.239639646,1785632672,6,3,920,15,1.378565528,179758192,5,0.024395361,67488080,0.065772277,3271480,n/a,n/a,n/a,n/a,2.292359703,905465464,1,0.766301586,775254784,0.046419932,3271064,n/a,n/a,n/a,n/a,1.356695136,179757776,1,0.024314368,67488080,0.04661635,3271064,n/a,n/a,n/a,n/a,2.275674795,907898984,1,0.723839884,775978272,0.046510692,3271064,n/a,n/a,n/a,n/a,1.360289364,179757776,1,0.050004679,67505008,0.048063735,3271064,n/a,n/a,n/a,n/a,3.396457968,1640466088,1,1.840219668,1499580992,0.043642775,3271064,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
06,06_manifold_lex_d2_n7_o0_g1_03.mrdi,2,7,12,0,1,03,2,0.113349477,12604304,1,0.000366588,1624544,0.047054357,3271240,n/a,n/a,n/a,n/a,1.815210084,590731376,30,0.049570028,67505008,0.494143469,414244664,6,3,414,11,2.797363531,1309672072,1,0.796174372,769539680,0.527825097,414119960,6,3,414,11,1.365311891,179757776,48,0.049493145,67505008,0.047463344,3271064,n/a,n/a,n/a,n/a,2.293061863,903874576,1,0.786013985,773758456,0.047302744,3271064,n/a,n/a,n/a,n/a,1.367141114,179757968,1,0.049047909,67505008,0.048396958,3271064,n/a,n/a,n/a,n/a,2.246674226,906222968,1,0.699855172,774348944,0.046793017,3271064,n/a,n/a,n/a,n/a,1.374553092,179758320,1,0.052829648,67505008,0.04824388,3271064,n/a,n/a,n/a,n/a,3.407950077,1634347816,1,1.840861811,1493464400,0.044019692,3271064,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
07,07_manifold_lex_d2_n7_o1_g0_01.mrdi,2,7,10,1,0,01,2,0.095941238,11612792,1,0.000371127,1356096,0.034783023,2548176,n/a,n/a,n/a,n/a,1.342545018,168846040,19,0.045608421,57316336,0.035255579,2548000,n/a,n/a,n/a,n/a,2.177742696,772427544,1,0.672526387,643931000,0.035551946,2548000,n/a,n/a,n/a,n/a,1.346442724,168838184,5,0.045297948,57308480,0.035408637,2548000,n/a,n/a,n/a,n/a,2.133938691,777213800,2,0.645143375,647731272,0.035116732,2548000,n/a,n/a,n/a,n/a,1.353950922,168838088,4,0.045864685,57308384,0.035284797,2548000,n/a,n/a,n/a,n/a,2.150504173,779174712,1,0.656671072,649092520,0.034865239,2548000,n/a,n/a,n/a,n/a,1.34728262,168841624,1,0.0458496,57311376,0.035775839,2548000,n/a,n/a,n/a,n/a,3.098825217,1385436736,1,1.60195665,1246569680,0.033031066,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
08,08_manifold_lex_d2_n7_o1_g0_02.mrdi,2,7,10,1,0,02,2,0.096973379,11612776,1,0.000312707,1356064,0.035092556,2548192,n/a,n/a,n/a,n/a,1.352557161,168846360,19,0.044801347,57316656,0.035507013,2548000,n/a,n/a,n/a,n/a,2.1608748,772492336,3,0.675568473,643926160,0.03550533,2548000,n/a,n/a,n/a,n/a,1.349260934,168850216,5,0.046565238,57320512,0.035459073,2548000,n/a,n/a,n/a,n/a,2.126124676,777149512,2,0.64500219,647752696,0.034957892,2548000,n/a,n/a,n/a,n/a,1.353566469,168848184,4,0.046113389,57318480,0.035624763,2548000,n/a,n/a,n/a,n/a,2.145314082,779186240,1,0.644760467,649103744,0.035390904,2548000,n/a,n/a,n/a,n/a,1.345972546,168841336,1,0.044673046,57311632,0.035663416,2548000,n/a,n/a,n/a,n/a,3.075487851,1387274768,1,1.526849432,1247125296,0.032758955,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
09,09_manifold_lex_d2_n7_o1_g0_03.mrdi,2,7,10,1,0,03,2,0.095911625,11613064,1,0.000312186,1356352,0.034769324,2548192,n/a,n/a,n/a,n/a,1.346883962,168834712,16,0.021103217,57288080,0.036007009,2548000,n/a,n/a,n/a,n/a,2.169370554,772916304,18,0.668976149,644415840,0.035312906,2548000,n/a,n/a,n/a,n/a,1.350102683,168844536,4,0.04612039,57314832,0.035387707,2548000,n/a,n/a,n/a,n/a,2.148860973,777782696,3,0.657737932,648321576,0.035449015,2548000,n/a,n/a,n/a,n/a,1.348599355,168841000,4,0.044351745,57311296,0.035740041,2548000,n/a,n/a,n/a,n/a,2.132454539,779794152,1,0.635523308,649714088,0.035164421,2548000,n/a,n/a,n/a,n/a,1.351002946,168838952,1,0.04715156,57309248,0.035571806,2548000,n/a,n/a,n/a,n/a,3.088650494,1390239920,1,1.541999216,1250098144,0.032911221,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
10,10_manifold_lex_d2_n7_o1_g0_04.mrdi,2,7,10,1,0,04,2,0.097140764,11612888,1,0.000313729,1356192,0.034922777,2548176,n/a,n/a,n/a,n/a,1.348700516,168839448,16,0.046505529,57309744,0.035228463,2548000,n/a,n/a,n/a,n/a,2.14021937,772371704,7,0.649022914,643882328,0.035773495,2548000,n/a,n/a,n/a,n/a,1.351240844,168842296,4,0.045406126,57312592,0.035146609,2548000,n/a,n/a,n/a,n/a,2.160645045,777150312,3,0.661168215,647694728,0.03532149,2548000,n/a,n/a,n/a,n/a,1.35593693,168842776,9,0.04567301,57313072,0.035333181,2548000,n/a,n/a,n/a,n/a,2.145136484,779099584,1,0.657025149,649082368,0.035312523,2548000,n/a,n/a,n/a,n/a,1.351011885,168840088,1,0.044741882,57310384,0.03538042,2548000,n/a,n/a,n/a,n/a,3.065098062,1385967200,1,1.525822565,1246152656,0.032971828,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
11,11_manifold_lex_d2_n7_o1_g0_05.mrdi,2,7,10,1,0,05,2,0.098199228,11612824,1,0.000338406,1356112,0.035665122,2548192,n/a,n/a,n/a,n/a,1.352571986,168848440,28,0.046241946,57318736,0.035107356,2548000,n/a,n/a,n/a,n/a,2.157396309,772916616,1,0.66544482,644419640,0.034888354,2548000,n/a,n/a,n/a,n/a,1.353523843,168841256,1,0.04613257,57311552,0.035847765,2548000,n/a,n/a,n/a,n/a,2.143706032,777967584,1,0.65477886,648484368,0.035366192,2548000,n/a,n/a,n/a,n/a,1.344978132,168841992,3,0.045739184,57312288,0.035350444,2548000,n/a,n/a,n/a,n/a,2.138949921,780054520,1,0.645244302,649973960,0.035877414,2548000,n/a,n/a,n/a,n/a,1.350181158,168845656,1,0.045085869,57315952,0.035376313,2548000,n/a,n/a,n/a,n/a,3.050274676,1390283856,1,1.504884784,1250132608,0.032941082,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
12,12_manifold_lex_d2_n7_o1_g1_01.mrdi,2,7,14,1,1,01,2,2.574752011,1281662944,1,0.000433063,1892784,2.512591626,1272061640,6,3,530,15,589.443923841,8634194576,8,0.050908966,77593008,588.130029447,8447619864,6,3,524,15,590.655405905,9470153920,2,0.893949023,895744920,588.309485189,8448389816,6,3,524,15,44.982664052,6246011456,1,0.064342712,77593008,43.643371251,6059436552,6,3,530,15,45.975373022,7082535920,1,0.874598046,900416840,43.585487694,6055200552,6,3,530,15,30.108770608,4073234776,2,0.065985765,77593008,28.770056183,3886659520,6,3,530,15,31.04785283,4916288472,1,0.868011172,902154224,28.721623664,3886568376,6,3,530,15,7.201637916,1686759000,1,0.049097787,77576080,5.874168659,1500184288,6,3,530,15,9.454704845,3374706104,1,2.189691334,1744715504,5.759270083,1492399256,6,3,530,15,12_manifold_lex_d2_n7_o1_g1_01.mrdi,2,7,14,1,1,01,2,591.6340736,9468092584,2,0.882304957,895693912,589.283740672,8446332392,6,3,524,15,86.618303259,12730110792,2,0.887580614,895728664,84.212929431,11700126856,6,3,1,0
13,13_manifold_lex_d2_n8_o0_g1_01.mrdi,2,8,14,0,1,01,2,0.122669973,14731560,1,0.000702269,3021968,0.060689875,3999696,n/a,n/a,n/a,n/a,2.250487248,1319563936,7,0.083012926,121081008,0.904954775,1089284680,6,3,2444,15,3.842359521,2644086784,7,1.454258502,1426057432,0.923532385,1088544568,6,3,2444,15,1.403073441,234278232,107,0.080651147,121081008,0.06017886,3999520,n/a,n/a,n/a,n/a,2.983084144,1567919600,3,1.470484501,1433165760,0.058339588,3999520,n/a,n/a,n/a,n/a,1.417698204,234285544,19,0.082895148,121087776,0.059743873,3999520,n/a,n/a,n/a,n/a,3.019921121,1571380256,3,1.468986911,1435841376,0.059583512,3999520,n/a,n/a,n/a,n/a,1.406756071,234279848,1,0.083392161,121082624,0.060290959,3999520,n/a,n/a,n/a,n/a,4.918032349,2911897912,1,3.348783421,2763511392,0.056589463,3999520,n/a,n/a,n/a,n/a,13_manifold_lex_d2_n8_o0_g1_01.mrdi,2,8,14,0,1,01,2,3.793900009,2645607400,7,1.376822283,1426126328,0.91789642,1089830824,6,3,2444,15,5.017055427,4392411256,7,1.391881684,1426064168,2.134908659,2828508184,6,3,1,0
14,14_manifold_lex_d2_n8_o0_g1_02.mrdi,2,8,14,0,1,02,2,0.123064931,14730056,1,0.000779103,3021328,0.0601499,3998832,n/a,n/a,n/a,n/a,9.403017682,7745429544,193,0.084842935,121086096,8.053908207,7515145200,6,3,13678,21,10.918318607,9080503848,2,1.45031566,1428130744,7.994193944,7522797888,6,3,13678,21,1.404368345,234277544,107,0.079880962,121081008,0.060515276,3998640,n/a,n/a,n/a,n/a,2.956462966,1570536464,3,1.428007953,1435835808,0.058266666,3998640,n/a,n/a,n/a,n/a,1.410942564,234267240,19,0.080918269,121070880,0.061422289,3998656,n/a,n/a,n/a,n/a,2.995808571,1574577608,3,1.440420579,1437814936,0.060514034,3998640,n/a,n/a,n/a,n/a,1.416190864,234277352,1,0.083538637,121081008,0.060612478,3998640,n/a,n/a,n/a,n/a,4.937278307,2923399160,1,3.394721798,2776360848,0.057127798,3998640,n/a,n/a,n/a,n/a,14_manifold_lex_d2_n8_o0_g1_02.mrdi,2,8,14,0,1,02,2,10.876283571,9061063200,2,1.440262405,1428180200,7.971259112,7503298768,6,3,13678,21,17.364116291,14575793672,2,1.433582585,1428157368,14.428685274,13009798216,6,3,1,0
15,15_manifold_lex_d2_n8_o0_g1_03.mrdi,2,8,14,0,1,03,2,0.121128254,14730104,1,0.000660721,3021392,0.059198448,3998816,n/a,n/a,n/a,n/a,2.957795604,1926006080,158,0.083166885,121086384,1.599255235,1695721448,6,3,1840,15,4.489284298,3252873112,2,1.391012456,1425882880,1.612368336,1696361640,6,3,1840,15,1.416019922,234282936,107,0.059671427,121069664,0.059967001,3998640,n/a,n/a,n/a,n/a,2.977813075,1569374072,3,1.401310163,1433362168,0.058633158,3998640,n/a,n/a,n/a,n/a,1.410827146,234277544,19,0.08162476,121081008,0.060199949,3998640,n/a,n/a,n/a,n/a,2.991363367,1572627744,3,1.449747064,1437094352,0.05956646,3998640,n/a,n/a,n/a,n/a,1.416265964,234277352,1,0.083657826,121081008,0.060486977,3998640,n/a,n/a,n/a,n/a,4.925560991,2915065336,1,3.354592958,2766780368,0.05685994,3998640,n/a,n/a,n/a,n/a,15_manifold_lex_d2_n8_o0_g1_03.mrdi,2,8,14,0,1,03,2,4.462536812,3252365072,2,1.365950487,1425907168,1.610709959,1695562072,6,3,1840,15,6.499625384,5789050336,2,1.366460209,1425910688,3.606933294,4223969704,6,3,1,0
16,16_manifold_lex_d2_n8_o0_g1_04.mrdi,2,8,14,0,1,04,2,0.123875891,14731160,1,0.000894057,3021552,0.060490324,3999712,n/a,n/a,n/a,n/a,9.871441199,7041180256,158,0.08216813,121082448,8.517405084,6810900104,6,3,10506,20,11.36448702,8376436352,8,1.435711632,1428903264,8.459469936,6817968464,6,3,10506,20,1.407556768,234278424,19,0.081573895,121081008,0.060688005,3999520,n/a,n/a,n/a,n/a,2.944334185,1572158080,3,1.38751072,1436008064,0.05857467,3999520,n/a,n/a,n/a,n/a,1.415837843,234285832,19,0.061363685,121071680,0.060585424,3999520,n/a,n/a,n/a,n/a,2.930929503,1575504736,3,1.417073172,1439994368,0.058554091,3999520,n/a,n/a,n/a,n/a,1.413968023,234278232,1,0.081538555,121081008,0.060427036,3999520,n/a,n/a,n/a,n/a,4.950551918,2927327160,1,3.393286966,2779277648,0.055783911,3999520,n/a,n/a,n/a,n/a,16_manifold_lex_d2_n8_o0_g1_04.mrdi,2,8,14,0,1,04,2,11.352266411,8374472568,8,1.433177637,1428949216,8.46787819,6815852352,6,3,10506,20,16.104519443,12163192720,8,1.425038001,1428915360,13.166349099,10596428600,6,3,1,0
17,17_manifold_lex_d2_n8_o0_g1_05.mrdi,2,8,14,0,1,05,2,0.122907828,14730648,1,0.000735831,3021936,0.061087837,3998816,n/a,n/a,n/a,n/a,7.652702725,5785483688,76,0.082721996,121081008,6.293055497,5555204976,6,3,7952,18,9.14288018,7113349480,2,1.466525697,1427765312,6.194319882,5556021560,6,3,7952,18,1.419352782,234277816,113,0.066719757,121064080,0.073437136,3999104,n/a,n/a,n/a,n/a,2.967796729,1570657272,6,1.408347707,1434655928,0.062777468,3998640,n/a,n/a,n/a,n/a,1.408059967,234277352,19,0.080911003,121081008,0.06031673,3998640,n/a,n/a,n/a,n/a,2.967676793,1574093200,3,1.429296846,1438536624,0.058274546,3998640,n/a,n/a,n/a,n/a,1.408972269,234284296,1,0.081696538,121087408,0.060455921,3998640,n/a,n/a,n/a,n/a,4.922305507,2920572888,1,3.364295054,2772189136,0.056258694,3998640,n/a,n/a,n/a,n/a,17_manifold_lex_d2_n8_o0_g1_05.mrdi,2,8,14,0,1,05,2,9.054311651,7096293576,2,1.434977072,1427787520,6.144614816,5538884384,6,3,7952,18,11.572519883,9050973952,2,1.379668124,1427795120,8.666402386,7485454152,6,3,1,0
18,18_manifold_lex_d2_n8_o0_g1_06.mrdi,2,8,14,0,1,06,2,0.123483192,14730280,1,0.000765877,3021568,0.060247942,3998816,n/a,n/a,n/a,n/a,9.499165309,5996025984,151,0.084057561,121086064,8.149914136,5765742216,6,3,8256,19,11.038991029,7328434632,2,1.448440385,1428737112,8.101762468,5770130912,6,3,8256,19,1.418219002,234277896,107,0.080537695,121081008,0.060384148,3998640,n/a,n/a,n/a,n/a,2.960192524,1571423384,3,1.430603647,1436720200,0.05882411,3998640,n/a,n/a,n/a,n/a,1.408577716,234263128,19,0.080108689,121066784,0.059840457,3998640,n/a,n/a,n/a,n/a,2.980727898,1575657080,3,1.416281826,1438764872,0.059366398,3998640,n/a,n/a,n/a,n/a,1.411673697,234277352,1,0.082446498,121081008,0.060048087,3998640,n/a,n/a,n/a,n/a,4.937624819,2930112136,1,3.367916079,2781702352,0.05657062,3998640,n/a,n/a,n/a,n/a,18_manifold_lex_d2_n8_o0_g1_06.mrdi,2,8,14,0,1,06,2,10.958787734,7312415392,2,1.419818027,1428763560,8.059659412,5754067776,6,3,8256,19,16.623949012,10663080984,2,1.364177214,1427836584,13.721493594,9096436616,6,3,1,0
19,19_manifold_lex_d2_n8_o0_g1_07.mrdi,2,8,14,0,1,07,2,0.122550381,14731248,1,0.000737424,3022536,0.05983621,3998816,n/a,n/a,n/a,n/a,3.072495961,1926812496,76,0.082707858,121087696,1.724096087,1696527096,6,3,2188,17,4.650579711,3252822864,2,1.51209352,1427475600,1.684026589,1695861968,6,3,2188,17,1.418177564,234280696,19,0.059617219,121067424,0.06070472,3998640,n/a,n/a,n/a,n/a,2.956964685,1570065200,3,1.395938713,1434240208,0.05856271,3998640,n/a,n/a,n/a,n/a,1.411170181,234277352,19,0.060819585,121064080,0.062650392,3998640,n/a,n/a,n/a,n/a,3.0042829,1573595600,3,1.462862676,1438047248,0.06237221,3998640,n/a,n/a,n/a,n/a,1.407393473,234278472,1,0.083775993,121081584,0.060102028,3998640,n/a,n/a,n/a,n/a,4.896902166,2922277464,1,3.335448319,2773890352,0.056153888,3998640,n/a,n/a,n/a,n/a,19_manifold_lex_d2_n8_o0_g1_07.mrdi,2,8,14,0,1,07,2,4.602252441,3254307616,2,1.40114462,1427467296,1.715401006,1697158136,6,3,2188,17,6.620728714,5450927400,2,1.476315164,1427487408,3.641714502,3885631568,6,3,1,0
20,20_manifold_lex_d2_n8_o0_g1_08.mrdi,2,8,14,0,1,08,2,0.121445006,14731176,1,0.000830969,3021584,0.059461476,3999696,n/a,n/a,n/a,n/a,11.782932508,9962277720,186,0.082723006,121082000,10.438449055,9731998016,6,3,11398,21,13.364852538,11301876448,8,1.467982234,1428825504,10.416521017,9743494848,6,3,11398,21,1.413976349,234278232,19,0.07805773,121064080,0.060207867,3999520,n/a,n/a,n/a,n/a,2.945473527,1571518008,6,1.410912347,1436839016,0.058481667,3999520,n/a,n/a,n/a,n/a,1.407085715,234278232,19,0.065086043,121064080,0.060184473,3999520,n/a,n/a,n/a,n/a,2.950995011,1575444432,3,1.424265841,1439844320,0.059467857,3999520,n/a,n/a,n/a,n/a,1.407145738,234278232,1,0.082078617,121081008,0.060911608,3999520,n/a,n/a,n/a,n/a,4.915809423,2928701512,1,3.351169236,2780315520,0.056161001,3999520,n/a,n/a,n/a,n/a,20_manifold_lex_d2_n8_o0_g1_08.mrdi,2,8,14,0,1,08,2,13.29316773,11302239904,8,1.430563949,1428854464,10.381217685,9743709224,6,3,11398,21,16.800654986,13690299944,8,1.408236717,1427945264,13.856502777,12123266560,6,3,1,0
21,21_manifold_lex_d2_n8_o0_g1_09.mrdi,2,8,14,0,1,09,2,0.12497746,14730072,1,0.000829968,3021360,0.060718508,3998816,n/a,n/a,n/a,n/a,25.067087453,15602754864,33,0.08310692,121081008,23.715408461,15372476152,6,3,22238,20,26.654743669,16949272520,3,1.452541779,1429389192,23.746620574,15390290672,6,3,22238,20,1.409553701,234283480,107,0.082942682,121087136,0.060192419,3998640,n/a,n/a,n/a,n/a,2.91920311,1572551512,4,1.351558726,1436756440,0.063956055,3998640,n/a,n/a,n/a,n/a,1.415074203,234277352,19,0.056755849,121064080,0.060195676,3998640,n/a,n/a,n/a,n/a,2.94920354,1576399952,3,1.428571207,1440938640,0.059102374,3998640,n/a,n/a,n/a,n/a,1.407436527,234277912,1,0.083594445,121081008,0.060619702,3998656,n/a,n/a,n/a,n/a,4.928902782,2926735272,1,3.351161657,2778451456,0.056066696,3998640,n/a,n/a,n/a,n/a,21_manifold_lex_d2_n8_o0_g1_09.mrdi,2,8,14,0,1,09,2,26.623805935,16947435664,3,1.440812179,1429445656,23.728357044,15388321824,6,3,22238,20,39.644872765,25245686880,3,1.456998405,1429443928,36.691340265,23678426672,6,3,1,0
22,22_manifold_lex_d2_n8_o0_g1_10.mrdi,2,8,14,0,1,10,2,0.128168319,14730520,1,0.000869562,3021616,0.062462751,3998816,n/a,n/a,n/a,n/a,5.087316431,4163841656,44,0.082207161,121082288,3.737856795,3933561664,6,3,7268,18,6.569594435,5487579088,1,1.464779389,1428819048,3.626109337,3929224248,6,3,7268,18,1.419360298,234277352,107,0.061467954,121064080,0.060353893,3998640,n/a,n/a,n/a,n/a,3.022646892,1571817208,4,1.47417251,1437039608,0.058898461,3998640,n/a,n/a,n/a,n/a,1.397563111,234277896,19,0.080108138,121081008,0.060250897,3998640,n/a,n/a,n/a,n/a,3.011424803,1575826552,3,1.473500882,1440262376,0.059229209,3998640,n/a,n/a,n/a,n/a,1.42161213,234285352,1,0.060525923,121072080,0.061349128,3998640,n/a,n/a,n/a,n/a,4.876392114,2922567544,1,3.31754432,2774220192,0.05603267,3998640,n/a,n/a,n/a,n/a,22_manifold_lex_d2_n8_o0_g1_10.mrdi,2,8,14,0,1,10,2,6.596567059,5492039872,1,1.417121108,1428844504,3.70275257,3933513040,6,3,7268,18,9.865627416,9045249952,1,1.379394245,1428847560,6.968822665,7478597312,6,3,1,0
23,23_manifold_lex_d2_n8_o0_g1_11.mrdi,2,8,14,0,1,11,2,0.122650608,14730504,1,0.000712337,3021792,0.060071531,3998816,n/a,n/a,n/a,n/a,3.829252545,3119869472,33,0.08317248,121082432,2.468959046,2889589336,6,3,3414,16,5.340982051,4446140776,1,1.446152781,1426981488,2.437546588,2889630792,6,3,3414,16,1.408940967,234280056,107,0.061175733,121066784,0.059283692,3998640,n/a,n/a,n/a,n/a,3.005314725,1569429760,4,1.465675394,1434751088,0.06053996,3998656,n/a,n/a,n/a,n/a,1.40874542,234284744,19,0.062535194,121071472,0.060519361,3998640,n/a,n/a,n/a,n/a,2.997687208,1573831408,3,1.433496166,1436891568,0.058226317,3998640,n/a,n/a,n/a,n/a,1.406810248,234277832,1,0.082641764,121081488,0.060708736,3998640,n/a,n/a,n/a,n/a,4.943012507,2917504680,1,3.368406305,2769094800,0.056546845,3998640,n/a,n/a,n/a,n/a,23_manifold_lex_d2_n8_o0_g1_11.mrdi,2,8,14,0,1,11,2,5.352416865,4449649632,1,1.401921406,1426989328,2.490924404,2892960088,6,3,3414,16,8.832020107,9066866392,1,1.418323773,1426973248,5.889116004,7502059840,6,3,1,0
24,24_manifold_lex_d2_n8_o0_g1_12.mrdi,2,8,14,0,1,12,2,0.122309971,14730640,1,0.000823666,3021928,0.059698626,3998816,n/a,n/a,n/a,n/a,14.803177913,5972013344,88,0.082682545,121081008,13.444068641,5741734632,6,3,18990,20,16.317718911,7308388472,1,1.424471709,1429736832,13.429052007,5749049624,6,3,18990,20,1.41248476,234285176,19,0.081339504,121088832,0.059960268,3998640,n/a,n/a,n/a,n/a,2.958505964,1573202080,3,1.436022518,1438405888,0.05855507,3998640,n/a,n/a,n/a,n/a,1.412958941,234277544,19,0.082386719,121081008,0.060116862,3998640,n/a,n/a,n/a,n/a,2.974693696,1577852080,3,1.422107682,1440906576,0.058953478,3998640,n/a,n/a,n/a,n/a,1.411922936,234277768,1,0.083311515,121081424,0.060752645,3998640,n/a,n/a,n/a,n/a,4.970449666,2927724632,1,3.388217439,2779330608,0.056907719,3998640,n/a,n/a,n/a,n/a,24_manifold_lex_d2_n8_o0_g1_12.mrdi,2,8,14,0,1,12,2,16.314241497,7307454872,1,1.430432765,1429761744,13.42717397,5748003712,6,3,18990,20,27.050137286,9571517112,1,1.418042487,1429769440,24.12684433,8004007648,6,3,1,0
25,25_manifold_lex_d2_n8_o0_g1_13.mrdi,2,8,14,0,1,13,2,0.124034116,14731696,1,0.000870544,3022984,0.06038262,3998816,n/a,n/a,n/a,n/a,669.160554544,28246755016,68,0.082827838,121081008,667.806925508,28016475760,6,3,29282,19,670.760460199,29590049816,1,1.373596338,1430706472,667.92790806,28029781488,6,3,29282,19,1.423379861,234277896,19,0.089999349,121081008,0.060842815,3998640,n/a,n/a,n/a,n/a,2.907908065,1574667192,3,1.357805212,1438552120,0.059861329,3998640,n/a,n/a,n/a,n/a,1.426372332,234277352,19,0.071055021,121064080,0.063322075,3998640,n/a,n/a,n/a,n/a,2.920673837,1578471528,3,1.408521153,1442919032,0.059026963,3998640,n/a,n/a,n/a,n/a,1.417276348,234277896,1,0.082366895,121081008,0.060765736,3998640,n/a,n/a,n/a,n/a,4.959440935,2936632920,1,3.391459101,2788225328,0.056204244,3998640,n/a,n/a,n/a,n/a,25_manifold_lex_d2_n8_o0_g1_13.mrdi,2,8,14,0,1,13,2,671.71157704,29588232056,1,1.451993984,1430637656,668.800417714,28027931608,6,3,29282,19,206.926758027,31745995664,1,1.417433138,1430693512,203.99691706,30177488784,6,3,1,0
26,26_manifold_lex_d2_n8_o0_g1_14.mrdi,2,8,14,0,1,14,2,0.120934652,14730072,1,0.000827914,3021360,0.058877141,3998816,n/a,n/a,n/a,n/a,39.760351335,8233311880,45,0.082223943,121064080,38.411218633,8003050096,6,3,13576,19,41.238407514,9569430960,1,1.452101489,1429818712,38.332215403,8010053816,6,3,13576,19,1.413168431,234277352,19,0.087300952,121081008,0.0608071,3998640,n/a,n/a,n/a,n/a,2.921150755,1573664792,3,1.353468189,1437517656,0.058025429,3998640,n/a,n/a,n/a,n/a,1.415777778,234277352,19,0.088633102,121081008,0.060551931,3998640,n/a,n/a,n/a,n/a,2.985091234,1577404032,3,1.463362282,1441863424,0.060398122,3998640,n/a,n/a,n/a,n/a,1.414853433,234277352,1,0.081926726,121081008,0.060356123,3998640,n/a,n/a,n/a,n/a,4.950170773,2931291256,1,3.374491471,2782997664,0.056078736,3998640,n/a,n/a,n/a,n/a,26_manifold_lex_d2_n8_o0_g1_14.mrdi,2,8,14,0,1,14,2,41.37918256,9567861008,1,1.371934639,1429927592,38.524060394,8008285984,6,3,13576,19,45.096827501,13706722808,1,1.318513612,1428918216,42.22772263,12138803592,6,3,1,0
27,27_manifold_lex_d2_n8_o0_g1_15.mrdi,2,8,14,0,1,15,2,0.121679532,14730152,1,0.000801104,3021440,0.059438756,3998816,n/a,n/a,n/a,n/a,4.156242695,2876943680,45,0.082616651,121081008,2.809017377,2646664968,6,3,7132,16,5.720521491,4205811144,1,1.390844551,1426181392,2.828341367,2648682184,6,3,7132,16,1.418922342,234277352,19,0.060808197,121064080,0.060532279,3998640,n/a,n/a,n/a,n/a,3.024606667,1569676576,6,1.472458269,1434921328,0.060031279,3998640,n/a,n/a,n/a,n/a,1.40951749,234280888,19,0.062367003,121067616,0.060535304,3998640,n/a,n/a,n/a,n/a,2.991405829,1573570392,3,1.454126931,1438011656,0.058714377,3998640,n/a,n/a,n/a,n/a,1.419136063,234282104,1,0.060516511,121068832,0.05993472,3998640,n/a,n/a,n/a,n/a,4.988414608,2918877656,1,3.416425594,2770485856,0.057968159,3998704,n/a,n/a,n/a,n/a,27_manifold_lex_d2_n8_o0_g1_15.mrdi,2,8,14,0,1,15,2,5.691806072,4206225584,1,1.410818391,1427137056,2.797539023,2649426936,6,3,7132,16,9.859718116,8152868024,1,1.388800166,1427123488,6.956252513,6588020160,6,3,1,0
28,28_manifold_lex_d2_n8_o0_g1_16.mrdi,2,8,14,0,1,16,2,0.122732333,14730368,1,0.000815631,3021640,0.059714056,3998832,n/a,n/a,n/a,n/a,65.098305016,13049219336,62,0.081259017,121088160,63.739274162,12818933472,6,3,14366,17,66.609351041,14376093976,7,1.379225638,1428380128,63.771056925,12818132328,6,3,14366,17,1.40207253,234268360,23,0.079532417,121072016,0.060708566,3998640,n/a,n/a,n/a,n/a,2.95156577,1571508632,3,1.396042653,1436775544,0.058960164,3998640,n/a,n/a,n/a,n/a,1.408992909,234277544,19,0.087996764,121081008,0.060748101,3998640,n/a,n/a,n/a,n/a,2.961280574,1576132056,3,1.397155191,1439188056,0.058326245,3998640,n/a,n/a,n/a,n/a,1.414137285,234277352,1,0.08270354,121081008,0.060890497,3998640,n/a,n/a,n/a,n/a,4.942192949,2925416296,1,3.374330703,2777021600,0.056187791,3998640,n/a,n/a,n/a,n/a,28_manifold_lex_d2_n8_o0_g1_16.mrdi,2,8,14,0,1,16,2,66.615347944,14378519960,7,1.409949455,1428397104,63.729995836,12820425344,6,3,14366,17,58.335003452,14471057600,7,1.4333268,1428460448,55.416521537,12904782264,6,3,1,0
29,29_manifold_lex_d2_n8_o0_g2_01.mrdi,2,8,16,0,2,01,2,0.140193087,15826696,1,0.001033298,3452528,0.073836941,4664272,n/a,n/a,n/a,n/a,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1.451843737,250718808,19,0.093579649,136857008,0.075560427,4664096,n/a,n/a,n/a,n/a,3.249053592,1774989840,3,1.620450232,1639569920,0.075594552,4664096,n/a,n/a,n/a,n/a,1.47598064,250719192,19,0.072283903,136840080,0.07578809,4664096,n/a,n/a,n/a,n/a,3.23124787,1779503600,3,1.64379861,1643269184,0.074596083,4664096,n/a,n/a,n/a,n/a,1.433980919,250720312,1,0.090889851,136858320,0.074112455,4664096,n/a,n/a,n/a,n/a,5.413526089,3319756424,1,3.838806222,3170839776,0.069279618,4664096,n/a,n/a,n/a,n/a,29_manifold_lex_d2_n8_o0_g2_01.mrdi,2,8,16,0,2,01,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1909.945324217,138803280552,8,1.582579376,1629306720,1906.852767421,137034773616,6,3,1,0
30,30_manifold_lex_d2_n8_o0_g2_02.mrdi,2,8,16,0,2,02,2,0.136858499,15825000,1,0.001004054,3450832,0.074245212,4664272,n/a,n/a,n/a,n/a,1365.175485544,57008810440,1,0.088294123,136857008,1363.811413939,56762755728,6,3,91846,21,1364.036980477,58531290240,18,1.617776945,1631467864,1360.956342364,56770230952,6,3,91846,21,1.430252828,250718808,23,0.093024457,136857008,0.074676174,4664096,n/a,n/a,n/a,n/a,3.115354853,1776717552,3,1.584525844,1641288992,0.072032484,4664096,n/a,n/a,n/a,n/a,1.426617209,250719352,19,0.095473356,136857008,0.07550874,4664096,n/a,n/a,n/a,n/a,3.092136489,1781590816,3,1.511860491,1644229024,0.071072762,4664096,n/a,n/a,n/a,n/a,1.431106505,250718808,1,0.087733537,136857008,0.073455145,4664096,n/a,n/a,n/a,n/a,5.391786605,3324221864,1,3.808592224,3175259312,0.067774814,4664096,n/a,n/a,n/a,n/a,30_manifold_lex_d2_n8_o0_g2_02.mrdi,2,8,16,0,2,02,2,1363.272213845,58518678656,18,1.579249734,1631558984,1360.262908859,56757464368,6,3,91846,21,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom
31,31_manifold_lex_d2_n8_o0_g2_03.mrdi,2,8,16,0,2,03,2,0.137510956,15824888,1,0.001066412,3450720,0.075036656,4664272,n/a,n/a,n/a,n/a,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1.437538887,250719640,19,0.094400309,136857840,0.075254392,4664096,n/a,n/a,n/a,n/a,3.248028574,1776672832,3,1.622323073,1641253552,0.075943472,4664096,n/a,n/a,n/a,n/a,1.442033383,250718808,34,0.095241837,136857008,0.075482117,4664096,n/a,n/a,n/a,n/a,3.21379753,1781263280,3,1.650703686,1645013616,0.073882995,4664096,n/a,n/a,n/a,n/a,1.433624234,250718808,1,0.088149651,136857008,0.07419018,4664096,n/a,n/a,n/a,n/a,5.522319274,3326594488,1,3.955830476,3178888320,0.068793709,4664096,n/a,n/a,n/a,n/a,31_manifold_lex_d2_n8_o0_g2_03.mrdi,2,8,16,0,2,03,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
32,32_manifold_lex_d2_n8_o0_g2_04.mrdi,2,8,16,0,2,04,2,0.14048107,15824576,1,0.001047747,3450408,0.075551988,4664272,n/a,n/a,n/a,n/a,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1.410982302,250718808,47,0.091742803,136857008,0.072847745,4664096,n/a,n/a,n/a,n/a,3.195616573,1777012496,3,1.60657853,1641592064,0.074572043,4664096,n/a,n/a,n/a,n/a,1.4226602,250720088,19,0.093308233,136858096,0.072614507,4664096,n/a,n/a,n/a,n/a,3.241697299,1781576656,4,1.621137801,1645343776,0.117461264,4664592,n/a,n/a,n/a,n/a,1.448142252,250703272,1,0.090209123,136841472,0.074340207,4664096,n/a,n/a,n/a,n/a,5.473481723,3330670536,1,3.91894107,3182930096,0.072689978,4664096,n/a,n/a,n/a,n/a,32_manifold_lex_d2_n8_o0_g2_04.mrdi,2,8,16,0,2,04,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
33,33_manifold_lex_d2_n8_o0_g2_05.mrdi,2,8,16,0,2,05,2,0.136492283,15824864,1,0.000996129,3450680,0.073624065,4664288,n/a,n/a,n/a,n/a,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1.451140573,250718808,107,0.073530506,136840080,0.075230217,4664096,n/a,n/a,n/a,n/a,3.257163131,1776830112,3,1.644338106,1641382976,0.07493873,4664096,n/a,n/a,n/a,n/a,1.435811701,250719992,19,0.092390948,136857632,0.075346395,4664112,n/a,n/a,n/a,n/a,3.20798048,1781605520,3,1.635086871,1645375216,0.077141207,4664096,n/a,n/a,n/a,n/a,1.436757513,250720536,1,0.090202172,136858544,0.07439356,4664096,n/a,n/a,n/a,n/a,5.449907075,3327179688,1,3.908313484,3179473792,0.06853305,4664096,n/a,n/a,n/a,n/a,33_manifold_lex_d2_n8_o0_g2_05.mrdi,2,8,16,0,2,05,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
34,34_manifold_lex_d2_n8_o0_g2_06.mrdi,2,8,16,0,2,06,2,0.13674149,15826640,1,0.000867649,3450384,0.073394022,4664272,n/a,n/a,n/a,n/a,334.620663851,42298140128,19,0.088987474,136857008,333.240144929,42052085416,6,3,44726,19,336.085727751,43812145432,3,1.549426768,1627715408,333.052113482,42054855960,6,3,44726,19,1.438140088,250702424,19,0.091826883,136840080,0.07479973,4664096,n/a,n/a,n/a,n/a,3.099155336,1772035960,3,1.540632964,1636591496,0.071235608,4664096,n/a,n/a,n/a,n/a,1.478793943,250718808,19,0.131899062,136857008,0.078379498,4664096,n/a,n/a,n/a,n/a,3.101477875,1776309464,3,1.542827542,1640069368,0.07269107,4664096,n/a,n/a,n/a,n/a,1.451134827,250718808,1,0.067177601,136840080,0.074584114,4664096,n/a,n/a,n/a,n/a,5.449554446,3316777368,1,3.885813384,3168999872,0.069279837,4664096,n/a,n/a,n/a,n/a,34_manifold_lex_d2_n8_o0_g2_06.mrdi,2,8,16,0,2,06,2,336.949971484,43829399744,3,1.607313686,1627826240,333.839566897,42071903464,6,3,44726,19,2297.550284362,194138807696,3,1.6316854,1627840464,2294.392370943,192373157240,6,3,1,0
35,35_manifold_lex_d2_n8_o1_g0_01.mrdi,2,8,12,1,0,01,2,0.1124596,13581056,1,0.000613091,2593824,0.048123247,3277336,n/a,n/a,n/a,n/a,1.408948686,217779872,7,0.078252375,105305008,0.047708299,3277160,n/a,n/a,n/a,n/a,2.739775431,1360701080,15,1.226821666,1227866368,0.047168555,3277160,n/a,n/a,n/a,n/a,1.405976958,217780416,8,0.062861775,105288080,0.048116204,3277160,n/a,n/a,n/a,n/a,2.807035064,1368991208,1,1.27897628,1234956256,0.047149132,3277160,n/a,n/a,n/a,n/a,1.396282582,217779872,2,0.075263124,105305008,0.048104545,3277160,n/a,n/a,n/a,n/a,2.807564729,1373000584,1,1.251103792,1236767248,0.048379361,3277160,n/a,n/a,n/a,n/a,1.406557919,217779872,1,0.077338649,105305008,0.048117871,3277160,n/a,n/a,n/a,n/a,4.408200705,2520733248,1,2.850338605,2373066160,0.043775821,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
36,36_manifold_lex_d2_n8_o1_g0_02.mrdi,2,8,12,1,0,02,2,0.109992023,13580896,1,0.000606428,2593664,0.047459202,3277336,n/a,n/a,n/a,n/a,1.395313766,217781088,44,0.075074921,105306224,0.047754586,3277160,n/a,n/a,n/a,n/a,2.764018674,1360681296,7,1.246244986,1227914584,0.046785657,3277160,n/a,n/a,n/a,n/a,1.404509996,217780064,7,0.077706119,105305008,0.048044339,3277160,n/a,n/a,n/a,n/a,2.816503228,1368959224,1,1.255583191,1234997408,0.047232721,3277160,n/a,n/a,n/a,n/a,1.408498006,217762944,1,0.063683718,105288080,0.048131006,3277160,n/a,n/a,n/a,n/a,2.82651036,1372805336,1,1.219728686,1236774000,0.047153251,3277160,n/a,n/a,n/a,n/a,1.405805061,217779872,1,0.076629005,105305008,0.048325712,3277160,n/a,n/a,n/a,n/a,4.447102834,2522452128,1,2.880079055,2374789600,0.043556575,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
37,37_manifold_lex_d2_n8_o1_g0_03.mrdi,2,8,12,1,0,03,2,0.108863857,13580768,1,0.000592482,2593536,0.04679805,3277336,n/a,n/a,n/a,n/a,1.403375794,217779872,211,0.056348627,105288080,0.048459679,3277160,n/a,n/a,n/a,n/a,2.769272742,1360739864,8,1.240354715,1227930800,0.046951448,3277160,n/a,n/a,n/a,n/a,1.414443088,217780896,25,0.077334566,105306032,0.048631582,3277160,n/a,n/a,n/a,n/a,2.738163809,1369179352,1,1.17243455,1234053440,0.047592669,3277160,n/a,n/a,n/a,n/a,1.405667486,217779872,1,0.077391847,105305008,0.047909183,3277160,n/a,n/a,n/a,n/a,2.731243929,1372531336,1,1.211335945,1237708032,0.048491967,3277160,n/a,n/a,n/a,n/a,1.395134554,217779872,1,0.076150527,105305008,0.047281095,3277160,n/a,n/a,n/a,n/a,4.467891247,2525166160,1,2.889673301,2377499376,0.044960345,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
38,38_manifold_lex_d2_n8_o1_g0_04.mrdi,2,8,12,1,0,04,2,0.114437846,13580608,1,0.000702989,2593376,0.05032102,3277336,n/a,n/a,n/a,n/a,1.42762284,217779872,197,0.078213947,105305008,0.048741416,3277160,n/a,n/a,n/a,n/a,2.788914089,1361214728,3,1.2416774,1228381280,0.048330705,3277160,n/a,n/a,n/a,n/a,1.424668476,217780064,3,0.077251992,105305008,0.047962415,3277160,n/a,n/a,n/a,n/a,2.787078756,1369594744,2,1.26327195,1235538144,0.047421513,3277160,n/a,n/a,n/a,n/a,1.405838155,217779872,1,0.077637124,105305008,0.048152995,3277160,n/a,n/a,n/a,n/a,2.815378694,1373157512,2,1.245958318,1238336464,0.048014415,3277160,n/a,n/a,n/a,n/a,1.423956645,217786800,1,0.078968659,105311936,0.050764927,3277160,n/a,n/a,n/a,n/a,4.533035728,2529651968,1,2.951801752,2381981120,0.045372028,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
39,39_manifold_lex_d2_n8_o1_g0_05.mrdi,2,8,12,1,0,05,2,0.114135684,13580816,1,0.000653627,2593568,0.04799938,3277352,n/a,n/a,n/a,n/a,1.424043651,217781904,7,0.076998341,105307040,0.048187563,3277160,n/a,n/a,n/a,n/a,2.828810205,1361211880,26,1.269597495,1228451472,0.047137291,3277160,n/a,n/a,n/a,n/a,1.432121559,217779872,7,0.080895729,105305008,0.050353599,3277160,n/a,n/a,n/a,n/a,2.819788328,1369551520,1,1.253169866,1235593064,0.046586675,3277160,n/a,n/a,n/a,n/a,1.425874859,217780640,4,0.077986358,105305776,0.048436053,3277160,n/a,n/a,n/a,n/a,2.791155275,1373504552,1,1.228686888,1237399424,0.047532698,3277160,n/a,n/a,n/a,n/a,1.406099183,217779872,1,0.078334055,105305008,0.047736899,3277160,n/a,n/a,n/a,n/a,4.5375191,2528780880,1,2.948428239,2381285504,0.045415427,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
40,40_manifold_lex_d2_n8_o1_g0_06.mrdi,2,8,12,1,0,06,2,0.115111763,13580832,1,0.000609043,2593600,0.049917914,3277336,n/a,n/a,n/a,n/a,1.401508166,217780416,74,0.076101144,105305552,0.047110214,3277160,n/a,n/a,n/a,n/a,2.729022214,1360699480,8,1.222607171,1227867152,0.045698173,3277160,n/a,n/a,n/a,n/a,1.387913056,217762944,3,0.063259969,105288080,0.048071428,3277160,n/a,n/a,n/a,n/a,2.799218463,1368972544,1,1.248717406,1234966296,0.046262675,3277160,n/a,n/a,n/a,n/a,1.393973733,217779872,1,0.063796657,105305008,0.047028834,3277160,n/a,n/a,n/a,n/a,2.733479901,1372531864,1,1.221096541,1237707536,0.047047759,3277160,n/a,n/a,n/a,n/a,1.394312787,217779872,1,0.076057541,105305008,0.04739949,3277160,n/a,n/a,n/a,n/a,4.385857484,2523721920,1,2.834595691,2376053648,0.044552295,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
41,41_manifold_lex_d2_n8_o1_g0_07.mrdi,2,8,12,1,0,07,2,0.109444863,13580816,1,0.000616647,2593392,0.047009955,3277336,n/a,n/a,n/a,n/a,1.39644374,217779872,74,0.075867641,105305008,0.048506214,3277160,n/a,n/a,n/a,n/a,2.838303483,1361166600,3,1.314357516,1228406096,0.046183855,3277160,n/a,n/a,n/a,n/a,1.399482603,217780416,3,0.076446527,105305008,0.048002268,3277160,n/a,n/a,n/a,n/a,2.766477878,1369603944,5,1.2497624,1235596416,0.047256073,3277160,n/a,n/a,n/a,n/a,1.401713796,217779872,1,0.077564683,105305008,0.048241641,3277160,n/a,n/a,n/a,n/a,2.809959902,1373647208,1,1.249741784,1237419456,0.047730153,3277160,n/a,n/a,n/a,n/a,1.401013449,217779872,1,0.07846193,105305008,0.04790288,3277160,n/a,n/a,n/a,n/a,4.530221302,2531764912,1,2.957691215,2384096192,0.044425674,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
42,42_manifold_lex_d2_n8_o1_g0_08.mrdi,2,8,12,1,0,08,2,0.110303334,13580816,1,0.000578607,2593568,0.047477814,3277352,n/a,n/a,n/a,n/a,1.376445367,217779872,118,0.062496292,105305008,0.047446645,3277160,n/a,n/a,n/a,n/a,2.765971303,1361062360,7,1.249332841,1228285568,0.047385631,3277160,n/a,n/a,n/a,n/a,1.395874489,217779872,2,0.077953905,105305008,0.047211423,3277160,n/a,n/a,n/a,n/a,2.771825513,1369685696,5,1.263006417,1235714040,0.048185381,3277160,n/a,n/a,n/a,n/a,1.39823202,217779872,2,0.076492945,105305008,0.048249321,3277160,n/a,n/a,n/a,n/a,2.813920527,1373503880,2,1.244598231,1237648224,0.047486823,3277160,n/a,n/a,n/a,n/a,1.396453699,217780416,1,0.076284041,105305008,0.048491317,3277160,n/a,n/a,n/a,n/a,4.413601061,2523423840,1,2.855473883,2375863232,0.044045259,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
43,43_manifold_lex_d2_n8_o1_g0_09.mrdi,2,8,12,1,0,09,2,0.114618413,13580080,1,0.000668936,2592832,0.049570861,3277352,n/a,n/a,n/a,n/a,1.395893778,217779872,197,0.075860851,105305008,0.047197766,3277160,n/a,n/a,n/a,n/a,2.820904213,1361077776,2,1.26515679,1228306088,0.048245963,3277160,n/a,n/a,n/a,n/a,1.399418645,217779872,2,0.076665932,105305008,0.050292265,3277160,n/a,n/a,n/a,n/a,2.744100289,1369674112,3,1.246367935,1235714568,0.046115102,3277160,n/a,n/a,n/a,n/a,1.396433204,217780064,2,0.076042745,105305008,0.04755229,3277160,n/a,n/a,n/a,n/a,2.764724096,1373803528,2,1.222520907,1237642128,0.048451208,3277160,n/a,n/a,n/a,n/a,1.3905365,217780416,1,0.076918656,105305008,0.047558528,3277160,n/a,n/a,n/a,n/a,4.469724631,2527071760,1,2.912087974,2379403072,0.045889675,3277224,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
44,44_manifold_lex_d2_n8_o1_g0_10.mrdi,2,8,12,1,0,10,2,0.109100073,13580656,1,0.000605026,2593408,0.046780522,3277352,n/a,n/a,n/a,n/a,1.398851115,217780768,88,0.07633022,105305904,0.04762653,3277160,n/a,n/a,n/a,n/a,2.790907686,1361075000,2,1.283710673,1228310464,0.046799859,3277160,n/a,n/a,n/a,n/a,1.408285985,217779872,2,0.077880962,105305008,0.047884315,3277160,n/a,n/a,n/a,n/a,2.765882989,1369727296,3,1.254701275,1235721128,0.04707492,3277160,n/a,n/a,n/a,n/a,1.394683895,217779872,2,0.076986425,105305008,0.048176889,3277160,n/a,n/a,n/a,n/a,2.744425182,1373393144,2,1.2265792,1238574256,0.047686378,3277160,n/a,n/a,n/a,n/a,1.391199496,217780416,1,0.077859046,105305008,0.047379593,3277160,n/a,n/a,n/a,n/a,4.490478945,2529487584,1,2.930503082,2381820976,0.044879404,3277176,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
45,45_manifold_lex_d2_n8_o1_g0_11.mrdi,2,8,12,1,0,11,2,0.117325257,13580560,1,0.000624182,2593328,0.050527049,3277336,n/a,n/a,n/a,n/a,1.389809362,217780064,109,0.076116005,105305008,0.047515698,3277160,n/a,n/a,n/a,n/a,2.747698837,1360840808,3,1.243599363,1228031056,0.046711219,3277160,n/a,n/a,n/a,n/a,1.394974136,217779872,40,0.076462055,105305008,0.047941617,3277160,n/a,n/a,n/a,n/a,2.773804073,1369348568,3,1.265060639,1235320272,0.047199314,3277160,n/a,n/a,n/a,n/a,1.390169179,217779872,7,0.0787046,105305008,0.047691166,3277160,n/a,n/a,n/a,n/a,2.774195508,1373401032,2,1.227827251,1237174416,0.048685353,3277160,n/a,n/a,n/a,n/a,1.390962283,217780416,1,0.076418995,105305008,0.047858099,3277160,n/a,n/a,n/a,n/a,4.466115831,2530502352,1,2.904933162,2382837056,0.045300479,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
46,46_manifold_lex_d2_n8_o1_g0_12.mrdi,2,8,12,1,0,12,2,0.109700462,13581040,1,0.00067476,2593808,0.047061179,3277336,n/a,n/a,n/a,n/a,1.394168204,217779872,52,0.076503521,105305008,0.047607277,3277160,n/a,n/a,n/a,n/a,2.7779126,1361687776,2,1.268627975,1228919768,0.046673489,3277160,n/a,n/a,n/a,n/a,1.38511156,217779872,19,0.075347413,105305008,0.048074426,3277160,n/a,n/a,n/a,n/a,2.753136018,1370484200,2,1.244248671,1236509568,0.046429522,3277160,n/a,n/a,n/a,n/a,1.397047785,217779872,2,0.075592073,105305008,0.047268601,3277160,n/a,n/a,n/a,n/a,2.797617185,1374181056,2,1.287327531,1239434696,0.04794857,3277160,n/a,n/a,n/a,n/a,1.398568769,217780416,1,0.076318184,105305008,0.04816193,3277160,n/a,n/a,n/a,n/a,4.47243627,2535630288,1,2.909733188,2388056640,0.044990213,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
47,47_manifold_lex_d2_n8_o1_g0_13.mrdi,2,8,12,1,0,13,2,0.109350711,13580896,1,0.000617303,2593664,0.046845484,3277336,n/a,n/a,n/a,n/a,1.377045583,217780416,68,0.064032108,105305008,0.047208953,3277160,n/a,n/a,n/a,n/a,2.749406414,1361650000,1,1.232182226,1228815480,0.046031814,3277160,n/a,n/a,n/a,n/a,1.405217946,217786624,3,0.076277911,105311216,0.050158735,3277160,n/a,n/a,n/a,n/a,2.728295974,1370712216,1,1.22394537,1236679056,0.046914702,3277160,n/a,n/a,n/a,n/a,1.395777903,217779872,7,0.075355088,105305008,0.048025509,3277160,n/a,n/a,n/a,n/a,2.745170295,1375011816,1,1.206811993,1238865376,0.045967149,3277160,n/a,n/a,n/a,n/a,1.39160625,217779872,1,0.076606058,105305008,0.047880608,3277160,n/a,n/a,n/a,n/a,4.43964909,2529827648,1,2.875429217,2382165312,0.046432455,3277224,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
48,48_manifold_lex_d2_n8_o1_g0_14.mrdi,2,8,12,1,0,14,2,0.11024859,13580856,1,0.000638008,2593592,0.047471745,3277336,n/a,n/a,n/a,n/a,1.377284544,217781536,44,0.061902693,105306416,0.047330681,3277160,n/a,n/a,n/a,n/a,2.753927222,1362133968,1,1.248584361,1229371000,0.047198802,3277160,n/a,n/a,n/a,n/a,1.396119716,217781904,6,0.07612505,105307040,0.047847,3277160,n/a,n/a,n/a,n/a,2.738671185,1371331960,1,1.233918903,1237297952,0.047191721,3277160,n/a,n/a,n/a,n/a,1.392897985,217780848,1,0.077308432,105305984,0.047837063,3277160,n/a,n/a,n/a,n/a,2.750590507,1375272120,1,1.240010768,1240476880,0.048422502,3277160,n/a,n/a,n/a,n/a,1.390225127,217787024,1,0.077297829,105312160,0.047767552,3277160,n/a,n/a,n/a,n/a,4.452126975,2537456272,1,2.897844022,2389786032,0.044468009,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
49,49_manifold_lex_d2_n8_o1_g1_01.mrdi,2,8,16,1,1,01,2,3.412610847,1835299328,1,0.000940175,3450160,3.347240584,1824138888,6,3,5179,20,592.849658983,10596610288,52,0.089471953,136857008,591.490096606,10350555576,6,3,4818,20,593.904031607,12111650784,2,1.565652281,1626369312,590.885161175,10355702544,6,3,4818,20,49.176145648,8502411928,3,0.072873819,136840080,47.839143781,8256357024,6,3,5169,20,51.021127992,10026156608,1,1.611851013,1634568640,47.954992709,8260826880,6,3,5169,20,34.692113707,6019035888,1,0.09247944,136857008,33.329375334,5772981176,6,3,5179,20,36.19208616,7544207488,1,1.580592508,1637572112,33.157267951,5775068832,6,3,5179,20,8.119380145,2488408840,1,0.092051392,136840080,6.748065258,2242354128,6,3,5179,20,11.887469188,5529367816,1,3.781714392,3161852144,6.595125086,2223135840,6,3,5179,20,49_manifold_lex_d2_n8_o1_g1_01.mrdi,2,8,16,1,1,01,2,593.839146213,12102971496,2,1.736733106,1626388544,590.649121448,10347009376,6,3,4818,20,93.323152476,16030284872,2,1.559728454,1626413856,90.250566502,14266058704,6,3,1,0
50,50_manifold_lex_d2_n8_o1_g1_02.mrdi,2,8,16,1,1,02,2,166.280380532,60910806216,1,0.001087952,3452416,166.216905605,60899643904,6,3,115992,22,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1763.694710678,72707329944,1,0.092703636,136857568,1762.361825427,72461274672,6,3,115992,22,1767.520642207,75789421888,1,4.13708743,3189875008,1761.911814913,72456417176,6,3,115992,22,50_manifold_lex_d2_n8_o1_g1_02.mrdi,2,8,16,1,1,02,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
51,51_manifold_lex_d2_n8_o1_g1_03.mrdi,2,8,16,1,1,03,2,17.286680733,12326416984,1,0.000920488,3450832,17.223210295,12315256256,6,3,20293,18,1497.685408028,39405963000,7,0.086616231,136857008,1496.328440972,39159908288,6,3,17480,18,1499.38198018,40913809232,6,1.56187492,1628016904,1496.36679857,39156229304,6,3,17480,18,1149.318894362,35379772744,3,0.093684205,136865008,1147.958160947,35133710032,6,3,20077,18,1150.585395322,36906539712,1,1.537962481,1635976656,1147.556560822,35138421712,6,3,20077,18,711.069767472,24007431440,1,0.09390953,136857008,709.716396789,23761376728,6,3,20293,18,712.410611496,25536081664,1,1.548045907,1640430176,709.43203582,23764097376,6,3,20293,18,20.457610263,11953862888,1,0.091601493,136857008,19.110783664,11707808176,6,3,20293,18,24.308837325,14992835408,1,4.038427824,3177554528,18.774330988,11670888120,6,3,20293,18,51_manifold_lex_d2_n8_o1_g1_03.mrdi,2,8,16,1,1,03,2,1500.447208131,40923862640,6,1.610319203,1628058376,1497.369247274,39166139872,6,3,17480,18,230.223187863,39447233536,6,1.620916069,1628041000,227.116417365,37681383632,6,3,1,0
52,52_manifold_lex_d2_n8_o1_g1_04.mrdi,2,8,16,1,1,04,2,687.317048575,258089322888,1,0.001049429,3450672,687.255046873,258078162320,6,3,157404,22,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,52_manifold_lex_d2_n8_o1_g1_04.mrdi,2,8,16,1,1,04,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
53,53_manifold_lex_d2_n8_o1_g1_05.mrdi,2,8,16,1,1,05,2,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,53_manifold_lex_d2_n8_o1_g1_05.mrdi,2,8,16,1,1,05,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
54,54_manifold_lex_d2_n8_o1_g1_06.mrdi,2,8,16,1,1,06,2,125.170644386,58324330160,1,0.000930176,3450328,125.107738656,58313169936,6,3,59228,19,376.564713218,34273283088,41,0.082543801,136840080,375.214798189,34027228376,6,3,47050,19,378.426733188,35786841224,3,1.539707122,1629193936,375.413496593,34028090296,6,3,47050,19,377.90903002,54875902200,3,0.088734765,136840080,376.564100239,54629847488,6,3,58471,19,380.34347354,56399786616,1,1.554835646,1638685376,377.325865354,54630330280,6,3,58471,19,448.510291387,59489650552,3,0.077402272,136840080,447.142330175,59243595104,6,3,59223,19,449.458197452,61017396768,1,1.561552876,1642516784,446.438559159,59243352752,6,3,59223,19,129.55073975,58787779952,1,0.09102016,136857008,128.214101103,58541724696,6,3,59228,19,133.942465262,61867977992,1,4.06434198,3183367408,128.372196727,58540226640,6,3,59228,19,54_manifold_lex_d2_n8_o1_g1_06.mrdi,2,8,16,1,1,06,2,377.986744761,35788145544,3,1.522467549,1628338896,374.952216682,34028758688,6,3,47050,19,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
55,55_manifold_lex_d2_n8_o1_g1_07.mrdi,2,8,16,1,1,07,2,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,55_manifold_lex_d2_n8_o1_g1_07.mrdi,2,8,16,1,1,07,2,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom


==> surfaces_extra_born_post_issac.csv <==
 #,                            instance, dim, nVertices, nFaces, orientable, genus, index, q,       F4LvTime,  F4LvMemory, F4LvTrials,   F4LvTimeA, F4LvMemoryA,      F4LvTimeB,  F4LvMemory, F4LvmaxLenBefore, F4LvmaxDegBefore, F4LvmaxLenAfter, F4LvmaxDegAfter,      F4LvfTime,  F4LvfMemory, F4LvfTrials,  F4LvfTimeA, F4LvfMemoryA,     F4LvfTimeB,  F4LvfMemory, F4LvfmaxLenBefore, F4LvfmaxDegBefore, F4LvfmaxLenAfter, F4LvfmaxDegAfter
12, 12_manifold_lex_d2_n7_o1_g1_01.mrdi,   2,         7,     21,          1,     1,    01, 1,    2.013556936,   625669904,          1, 0.491248614,   493275496,    0.113439229,     6345648,              n/a,              n/a,             n/a,             n/a,    2.128268547,    633997472,           1, 0.482085038,    492385208,    0.118786301,      6345648,               n/a,               n/a,              n/a,              n/a
12, 12_manifold_lex_d2_n7_o1_g1_01.mrdi,   2,         7,     14,          1,     1,    01, 2,    591.6340736,  9468092584,          2, 0.882304957,   895693912,  589.283740672,  8446332392,                6,                3,             524,              15,   86.618303259,  12730110792,           2, 0.887580614,    895728664,   84.212929431,  11700126856,                 6,                 3,                1,                0
13, 13_manifold_lex_d2_n8_o0_g1_01.mrdi,   2,         8,     21,          0,     1,    01, 1,    2.351407732,   803685712,          2, 0.665674569,   640898448,    0.185206773,    33142488,                2,                2,              40,               7,    2.384612545,    826376672,           2, 0.653339611,    639981744,    0.191058244,     47200648,                 2,                 2,                1,                0
13, 13_manifold_lex_d2_n8_o0_g1_01.mrdi,   2,         8,     14,          0,     1,    01, 2,    3.793900009,  2645607400,          7, 1.376822283,  1426126328,     0.91789642,  1089830824,                6,                3,            2444,              15,    5.017055427,   4392411256,           7, 1.391881684,   1426064168,    2.134908659,   2828508184,                 6,                 3,                1,                0
14, 14_manifold_lex_d2_n8_o0_g1_02.mrdi,   2,         8,     21,          0,     1,    02, 1,    2.213451464,   778065024,          2, 0.631487727,   642036120,    0.112876718,     6346336,              n/a,              n/a,             n/a,             n/a,     2.27483032,    786184128,           2, 0.636520693,    642030280,    0.113842019,      6346336,               n/a,               n/a,              n/a,              n/a
14, 14_manifold_lex_d2_n8_o0_g1_02.mrdi,   2,         8,     14,          0,     1,    02, 2,   10.876283571,  9061063200,          2, 1.440262405,  1428180200,    7.971259112,  7503298768,                6,                3,           13678,              21,   17.364116291,  14575793672,           2, 1.433582585,   1428157368,   14.428685274,  13009798216,                 6,                 3,                1,                0
15, 15_manifold_lex_d2_n8_o0_g1_03.mrdi,   2,         8,     21,          0,     1,    03, 1,    2.254437774,   777016800,          3, 0.586524759,   641101176,    0.182885711,     6346912,              n/a,              n/a,             n/a,             n/a,    2.272812418,    785527232,           3, 0.637239309,    640177496,    0.116036231,      6346336,               n/a,               n/a,              n/a,              n/a
15, 15_manifold_lex_d2_n8_o0_g1_03.mrdi,   2,         8,     14,          0,     1,    03, 2,    4.462536812,  3252365072,          2, 1.365950487,  1425907168,    1.610709959,  1695562072,                6,                3,            1840,              15,    6.499625384,   5789050336,           2, 1.366460209,   1425910688,    3.606933294,   4223969704,                 6,                 3,                1,                0
16, 16_manifold_lex_d2_n8_o0_g1_04.mrdi,   2,         8,     21,          0,     1,    04, 1,    2.770528197,  1312469728,          8, 0.608135402,   641599808,    0.654246078,   539813144,                2,                2,              60,               7,    2.696194549,   1182642680,           8, 0.603996163,    642530592,    0.579021418,    402288288,                 2,                 2,                1,                0
16, 16_manifold_lex_d2_n8_o0_g1_04.mrdi,   2,         8,     14,          0,     1,    04, 2,   11.352266411,  8374472568,          8, 1.433177637,  1428949216,     8.46787819,  6815852352,                6,                3,           10506,              20,   16.104519443,  12163192720,           8, 1.425038001,   1428915360,   13.166349099,  10596428600,                 6,                 3,                1,                0
17, 17_manifold_lex_d2_n8_o0_g1_05.mrdi,   2,         8,     21,          0,     1,    05, 1,    2.274596723,   777555632,          3,  0.60343978,   641632520,    0.179386727,     6346912,              n/a,              n/a,             n/a,             n/a,    2.236391379,    786092864,           3, 0.582734155,    640705432,     0.11413689,      6346336,               n/a,               n/a,              n/a,              n/a
17, 17_manifold_lex_d2_n8_o0_g1_05.mrdi,   2,         8,     14,          0,     1,    05, 2,    9.054311651,  7096293576,          2, 1.434977072,  1427787520,    6.144614816,  5538884384,                6,                3,            7952,              18,   11.572519883,   9050973952,           2, 1.379668124,   1427795120,    8.666402386,   7485454152,                 6,                 3,                1,                0
18, 18_manifold_lex_d2_n8_o0_g1_06.mrdi,   2,         8,     21,          0,     1,    06, 1,    2.202585055,   778947672,          2, 0.587339084,   641541040,    0.113700271,     6346336,              n/a,              n/a,             n/a,             n/a,    2.239430636,    786658136,           2,   0.6353894,    642493456,    0.115903625,      6346336,               n/a,               n/a,              n/a,              n/a
18, 18_manifold_lex_d2_n8_o0_g1_06.mrdi,   2,         8,     14,          0,     1,    06, 2,   10.958787734,  7312415392,          2, 1.419818027,  1428763560,    8.059659412,  5754067776,                6,                3,            8256,              19,   16.623949012,  10663080984,           2, 1.364177214,   1427836584,   13.721493594,   9096436616,                 6,                 3,                1,                0
19, 19_manifold_lex_d2_n8_o0_g1_07.mrdi,   2,         8,     21,          0,     1,    07, 1,    2.208687398,   777588576,          3,   0.6435945,   641576856,    0.117610888,     6346336,              n/a,              n/a,             n/a,             n/a,    2.289885731,    785659920,           3, 0.665359015,    641569816,    0.115241151,      6346336,               n/a,               n/a,              n/a,              n/a
19, 19_manifold_lex_d2_n8_o0_g1_07.mrdi,   2,         8,     14,          0,     1,    07, 2,    4.602252441,  3254307616,          2,  1.40114462,  1427467296,    1.715401006,  1697158136,                6,                3,            2188,              17,    6.620728714,   5450927400,           2, 1.476315164,   1427487408,    3.641714502,   3885631568,                 6,                 3,                1,                0
20, 20_manifold_lex_d2_n8_o0_g1_08.mrdi,   2,         8,     21,          0,     1,    08, 1,    2.400583509,   907717368,          8, 0.656127497,   642779488,    0.280967977,   135352272,                2,                2,              32,               8,    2.482449905,    913263024,           8, 0.639328362,    642723424,    0.327774742,    132722696,                 2,                 2,                1,                0
20, 20_manifold_lex_d2_n8_o0_g1_08.mrdi,   2,         8,     14,          0,     1,    08, 2,    13.29316773, 11302239904,          8, 1.430563949,  1428854464,   10.381217685,  9743709224,                6,                3,           11398,              21,   16.800654986,  13690299944,           8, 1.408236717,   1427945264,   13.856502777,  12123266560,                 6,                 3,                1,                0
21, 21_manifold_lex_d2_n8_o0_g1_09.mrdi,   2,         8,     21,          0,     1,    09, 1,    2.222184922,   778436672,          1, 0.644199172,   642413016,     0.11482601,     6346336,              n/a,              n/a,             n/a,             n/a,    2.289893865,    786595040,           1, 0.649351132,    642395688,    0.115009215,      6346336,               n/a,               n/a,              n/a,              n/a
21, 21_manifold_lex_d2_n8_o0_g1_09.mrdi,   2,         8,     14,          0,     1,    09, 2,   26.623805935, 16947435664,          3, 1.440812179,  1429445656,   23.728357044, 15388321824,                6,                3,           22238,              20,   39.644872765,  25245686880,           3, 1.456998405,   1429443928,   36.691340265,  23678426672,                 6,                 3,                1,                0
22, 22_manifold_lex_d2_n8_o0_g1_10.mrdi,   2,         8,     21,          0,     1,    10, 1,    2.234028842,   777905904,          2, 0.653461426,   641871832,    0.115948308,     6346336,              n/a,              n/a,             n/a,             n/a,    2.250644689,    786013408,           2, 0.607393169,    641863752,    0.113934328,      6346336,               n/a,               n/a,              n/a,              n/a
22, 22_manifold_lex_d2_n8_o0_g1_10.mrdi,   2,         8,     14,          0,     1,    10, 2,    6.596567059,  5492039872,          1, 1.417121108,  1428844504,     3.70275257,  3933513040,                6,                3,            7268,              18,    9.865627416,   9045249952,           1, 1.379394245,   1428847560,    6.968822665,   7478597312,                 6,                 3,                1,                0
23, 23_manifold_lex_d2_n8_o0_g1_11.mrdi,   2,         8,     21,          0,     1,    11, 1,    2.190766332,   777144448,          1, 0.578912211,   640030344,    0.114801271,     6346336,              n/a,              n/a,             n/a,             n/a,     2.24308871,    785115184,           1, 0.619301829,    640938760,    0.115623173,      6346336,               n/a,               n/a,              n/a,              n/a
23, 23_manifold_lex_d2_n8_o0_g1_11.mrdi,   2,         8,     14,          0,     1,    11, 2,    5.352416865,  4449649632,          1, 1.401921406,  1426989328,    2.490924404,  2892960088,                6,                3,            3414,              16,    8.832020107,   9066866392,           1, 1.418323773,   1426973248,    5.889116004,   7502059840,                 6,                 3,                1,                0
24, 24_manifold_lex_d2_n8_o0_g1_12.mrdi,   2,         8,     21,          0,     1,    12, 1,    2.189677505,   778409232,          1, 0.579362379,   641334920,    0.114609415,     6346336,              n/a,              n/a,             n/a,             n/a,      2.3082103,    786445152,           1, 0.682321658,    642261992,    0.120446815,      6346336,               n/a,               n/a,              n/a,              n/a
24, 24_manifold_lex_d2_n8_o0_g1_12.mrdi,   2,         8,     14,          0,     1,    12, 2,   16.314241497,  7307454872,          1, 1.430432765,  1429761744,    13.42717397,  5748003712,                6,                3,           18990,              20,   27.050137286,   9571517112,           1, 1.418042487,   1429769440,    24.12684433,   8004007648,                 6,                 3,                1,                0
25, 25_manifold_lex_d2_n8_o0_g1_13.mrdi,   2,         8,     21,          0,     1,    13, 1,    2.231587044,   779513136,          1, 0.615127519,   642112696,    0.114539898,     6346336,              n/a,              n/a,             n/a,             n/a,    2.281984875,    787380304,           1, 0.623578811,    642120168,     0.11878267,      6346336,               n/a,               n/a,              n/a,              n/a
25, 25_manifold_lex_d2_n8_o0_g1_13.mrdi,   2,         8,     14,          0,     1,    13, 2,   671.71157704, 29588232056,          1, 1.451993984,  1430637656,  668.800417714, 28027931608,                6,                3,           29282,              19,  206.926758027,  31745995664,           1, 1.417433138,   1430693512,   203.99691706,  30177488784,                 6,                 3,                1,                0
26, 26_manifold_lex_d2_n8_o0_g1_14.mrdi,   2,         8,     21,          0,     1,    14, 1,     2.27161549,   778808144,          1, 0.654290648,   641599544,    0.117355594,     6346336,              n/a,              n/a,             n/a,             n/a,    2.281356947,    786875504,           1, 0.636673087,    641619640,    0.116520476,      6346336,               n/a,               n/a,              n/a,              n/a
26, 26_manifold_lex_d2_n8_o0_g1_14.mrdi,   2,         8,     14,          0,     1,    14, 2,    41.37918256,  9567861008,          1, 1.371934639,  1429927592,   38.524060394,  8008285984,                6,                3,           13576,              19,   45.096827501,  13706722808,           1, 1.318513612,   1428918216,    42.22772263,  12138803592,                 6,                 3,                1,                0
27, 27_manifold_lex_d2_n8_o0_g1_15.mrdi,   2,         8,     21,          0,     1,    15, 1,     2.23532979,   777121168,          1, 0.628026145,   641117336,    0.113845644,     6346336,              n/a,              n/a,             n/a,             n/a,    2.261356758,    785312656,           1, 0.650693129,    641151624,    0.113104212,      6346336,               n/a,               n/a,              n/a,              n/a
27, 27_manifold_lex_d2_n8_o0_g1_15.mrdi,   2,         8,     14,          0,     1,    15, 2,    5.691806072,  4206225584,          1, 1.410818391,  1427137056,    2.797539023,  2649426936,                6,                3,            7132,              16,    9.859718116,   8152868024,           1, 1.388800166,   1427123488,    6.956252513,   6588020160,                 6,                 3,                1,                0
28, 28_manifold_lex_d2_n8_o0_g1_16.mrdi,   2,         8,     21,          0,     1,    16, 1,    2.254507869,   777729616,          2, 0.662659841,   641699400,    0.118713969,     6346336,              n/a,              n/a,             n/a,             n/a,    2.241823598,    785875360,           2, 0.610089669,    641715912,    0.114895717,      6346336,               n/a,               n/a,              n/a,              n/a
28, 28_manifold_lex_d2_n8_o0_g1_16.mrdi,   2,         8,     14,          0,     1,    16, 2,   66.615347944, 14378519960,          7, 1.409949455,  1428397104,   63.729995836, 12820425344,                6,                3,           14366,              17,   58.335003452,  14471057600,           7,   1.4333268,   1428460448,   55.416521537,  12904782264,                 6,                 3,                1,                0
29, 29_manifold_lex_d2_n8_o0_g2_01.mrdi,   2,         8,     24,          0,     2,    01, 1,    2.379061107,   881173680,          1, 0.737501244,   742602416,    0.144794355,     7520200,              n/a,              n/a,             n/a,             n/a,     2.36871943,    888892800,           1,  0.74295063,    743557008,    0.142967466,      7520200,               n/a,               n/a,              n/a,              n/a
29, 29_manifold_lex_d2_n8_o0_g2_01.mrdi,   2,         8,     16,          0,     2,    01, 2,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot, 1909.945324217, 138803280552,           8, 1.582579376,   1629306720, 1906.852767421, 137034773616,                 6,                 3,                1,                0
30, 30_manifold_lex_d2_n8_o0_g2_02.mrdi,   2,         8,     24,          0,     2,    02, 1,    2.384346957,   881615680,          1, 0.749737349,   743249344,    0.141809256,     7520200,              n/a,              n/a,             n/a,             n/a,     2.36339148,    889502000,           1, 0.752853153,    744187776,    0.142609874,      7520200,               n/a,               n/a,              n/a,              n/a
30, 30_manifold_lex_d2_n8_o0_g2_02.mrdi,   2,         8,     16,          0,     2,    02, 2, 1363.272213845, 58518678656,         18, 1.579249734,  1631558984, 1360.262908859, 56757464368,                6,                3,           91846,              21,            oom,          oom,         oom,         oom,          oom,            oom,          oom,               oom,               oom,              oom,              oom
31, 31_manifold_lex_d2_n8_o0_g2_03.mrdi,   2,         8,     24,          0,     2,    03, 1,    2.370748993,   881339960,          1, 0.771486905,   744234552,    0.144240352,     7520200,              n/a,              n/a,             n/a,             n/a,    2.450870001,    889864696,           1,  0.74176763,    743289480,    0.145869851,      7520200,               n/a,               n/a,              n/a,              n/a
31, 31_manifold_lex_d2_n8_o0_g2_03.mrdi,   2,         8,     16,          0,     2,    03, 2,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,          oot,         oot,         oot,          oot,            oot,          oot,               oot,               oot,              oot,              oot
32, 32_manifold_lex_d2_n8_o0_g2_04.mrdi,   2,         8,     24,          0,     2,    04, 1,    2.428180618,   882393712,          2, 0.754696881,   743846624,    0.145654065,     7520200,              n/a,              n/a,             n/a,             n/a,     2.65975306,    890140032,           2, 0.871970929,    744785184,    0.155672268,      7520200,               n/a,               n/a,              n/a,              n/a
32, 32_manifold_lex_d2_n8_o0_g2_04.mrdi,   2,         8,     16,          0,     2,    04, 2,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,          oot,         oot,         oot,          oot,            oot,          oot,               oot,               oot,              oot,              oot
33, 33_manifold_lex_d2_n8_o0_g2_05.mrdi,   2,         8,     24,          0,     2,    05, 1,    2.406169418,   881392344,          1, 0.776547937,   744175496,    0.146038729,     7520200,              n/a,              n/a,             n/a,             n/a,    2.603018817,    889488760,           1, 0.796375551,    744161560,    0.149948699,      7520200,               n/a,               n/a,              n/a,              n/a
33, 33_manifold_lex_d2_n8_o0_g2_05.mrdi,   2,         8,     16,          0,     2,    05, 2,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,          oot,         oot,         oot,          oot,            oot,          oot,               oot,               oot,              oot,              oot
34, 34_manifold_lex_d2_n8_o0_g2_06.mrdi,   2,         8,     24,          0,     2,    06, 1,    2.471952421,   879830832,          1, 0.814615292,   742641568,    0.148313002,     7520200,              n/a,              n/a,             n/a,             n/a,    2.564554885,    888238544,           1,  0.76946172,    741754416,    0.148626229,      7520200,               n/a,               n/a,              n/a,              n/a
34, 34_manifold_lex_d2_n8_o0_g2_06.mrdi,   2,         8,     16,          0,     2,    06, 2,  336.949971484, 43829399744,          3, 1.607313686,  1627826240,  333.839566897, 42071903464,                6,                3,           44726,              19, 2297.550284362, 194138807696,           3,   1.6316854,   1627840464, 2294.392370943, 192373157240,                 6,                 3,                1,                0
49, 49_manifold_lex_d2_n8_o1_g1_01.mrdi,   2,         8,     24,          1,     1,    01, 1,    2.315408783,   888495488,          2, 0.742367591,   742194736,    0.160187139,    16714328,                2,                2,               6,               3,    2.439976275,    899810936,           2, 0.793711886,    742208080,    0.162896472,     19875904,                 2,                 2,                1,                0
49, 49_manifold_lex_d2_n8_o1_g1_01.mrdi,   2,         8,     16,          1,     1,    01, 2,  593.839146213, 12102971496,          2, 1.736733106,  1626388544,  590.649121448, 10347009376,                6,                3,            4818,              20,   93.323152476,  16030284872,           2, 1.559728454,   1626413856,   90.250566502,  14266058704,                 6,                 3,                1,                0
50, 50_manifold_lex_d2_n8_o1_g1_02.mrdi,   2,         8,     24,          1,     1,    02, 1,    2.383286729,   881185920,          1,  0.77774161,   743979248,    0.142167586,     7520200,              n/a,              n/a,             n/a,             n/a,    2.456536004,    889284768,           1, 0.804668932,    743953856,     0.14329508,      7520200,               n/a,               n/a,              n/a,              n/a
50, 50_manifold_lex_d2_n8_o1_g1_02.mrdi,   2,         8,     16,          1,     1,    02, 2,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,          oot,         oot,         oot,          oot,            oot,          oot,               oot,               oot,              oot,              oot
51, 51_manifold_lex_d2_n8_o1_g1_03.mrdi,   2,         8,     24,          1,     1,    03, 1,    2.368313446,   880350544,          1, 0.746019044,   741779360,    0.140971433,     7520200,              n/a,              n/a,             n/a,             n/a,    2.539092604,    888117280,           1, 0.769601518,    741817600,    0.149529628,      7520200,               n/a,               n/a,              n/a,              n/a
51, 51_manifold_lex_d2_n8_o1_g1_03.mrdi,   2,         8,     16,          1,     1,    03, 2, 1500.447208131, 40923862640,          6, 1.610319203,  1628058376, 1497.369247274, 39166139872,                6,                3,           17480,              18,  230.223187863,  39447233536,           6, 1.620916069,   1628041000,  227.116417365,  37681383632,                 6,                 3,                1,                0
52, 52_manifold_lex_d2_n8_o1_g1_04.mrdi,   2,         8,     24,          1,     1,    04, 1,    2.432936965,   880849912,          1, 0.794867293,   743656664,     0.14559997,     7520200,              n/a,              n/a,             n/a,             n/a,    2.442234826,    889049272,           1, 0.781479665,    743693848,    0.143663005,      7520200,               n/a,               n/a,              n/a,              n/a
52, 52_manifold_lex_d2_n8_o1_g1_04.mrdi,   2,         8,     16,          1,     1,    04, 2,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,          oot,         oot,         oot,          oot,            oot,          oot,               oot,               oot,              oot,              oot
53, 53_manifold_lex_d2_n8_o1_g1_05.mrdi,   2,         8,     24,          1,     1,    05, 1,    2.341421184,   882309224,          3, 0.725072871,   743749640,    0.139885711,     7520200,              n/a,              n/a,             n/a,             n/a,    2.371722323,    890334920,           3,  0.71898305,    743791736,    0.139809968,      7520200,               n/a,               n/a,              n/a,              n/a
53, 53_manifold_lex_d2_n8_o1_g1_05.mrdi,   2,         8,     16,          1,     1,    05, 2,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,          oot,         oot,         oot,          oot,            oot,          oot,               oot,               oot,              oot,              oot
54, 54_manifold_lex_d2_n8_o1_g1_06.mrdi,   2,         8,     24,          1,     1,    06, 1,    2.383625933,   880641128,          1, 0.717381578,   742383224,    0.184465496,     7520824,              n/a,              n/a,             n/a,             n/a,     2.55311862,    888626696,           1, 0.798917436,    743293144,    0.152867325,      7520200,               n/a,               n/a,              n/a,              n/a
54, 54_manifold_lex_d2_n8_o1_g1_06.mrdi,   2,         8,     16,          1,     1,    06, 2,  377.986744761, 35788145544,          3, 1.522467549,  1628338896,  374.952216682, 34028758688,                6,                3,           47050,              19,            oot,          oot,         oot,         oot,          oot,            oot,          oot,               oot,               oot,              oot,              oot
55, 55_manifold_lex_d2_n8_o1_g1_07.mrdi,   2,         8,     24,          1,     1,    07, 1,    2.387645896,   881530680,          1, 0.742918177,   742959384,    0.143984248,     7520200,              n/a,              n/a,             n/a,             n/a,    2.550108042,    889269960,           1, 0.765579346,    742990360,    0.150378918,      7520200,               n/a,               n/a,              n/a,              n/a
55, 55_manifold_lex_d2_n8_o1_g1_07.mrdi,   2,         8,     16,          1,     1,    07, 2,            oom,         oom,        oom,         oom,         oom,            oom,         oom,              oom,              oom,             oom,             oom,            oom,          oom,         oom,         oom,          oom,            oom,          oom,               oom,               oom,              oom,              oom


==> surfaces_table_post_issac_born.csv <==
index,                            instance, dim, nVertices, nFaces, orientable, genus, index, q,      QQLvTime,   QQLvMemory, QQLvTrials,   QQLvTimeA, QQLvMemoryA,     QQLvTimeB,   QQLvMemory, QQLvmaxLenBefore, QQLvmaxDegBefore, QQLvmaxLenAfter, QQLvmaxDegAfter,       F2LvTime,  F2LvMemory, F2LvTrials,   F2LvTimeA, F2LvMemoryA,      F2LvTimeB,  F2LvMemory, F2LvmaxLenBefore, F2LvmaxDegBefore, F2LvmaxLenAfter, F2LvmaxDegAfter,       F4LvTime,  F4LvMemory, F4LvTrials,   F4LvTimeA, F4LvMemoryA,      F4LvTimeB,  F4LvMemory, F4LvmaxLenBefore, F4LvmaxDegBefore, F4LvmaxLenAfter, F4LvmaxDegAfter,       F3LvTime,  F3LvMemory, F3LvTrials,   F3LvTimeA, F3LvMemoryA,      F3LvTimeB,  F3LvMemory, F3LvmaxLenBefore, F3LvmaxDegBefore, F3LvmaxLenAfter, F3LvmaxDegAfter,       F9LvTime,  F9LvMemory, F9LvTrials,   F9LvTimeA, F9LvMemoryA,      F9LvTimeB,  F9LvMemory, F9LvmaxLenBefore, F9LvmaxDegBefore, F9LvmaxLenAfter, F9LvmaxDegAfter,      F5LvTime,  F5LvMemory, F5LvTrials,   F5LvTimeA, F5LvMemoryA,     F5LvTimeB,  F5LvMemory, F5LvmaxLenBefore, F5LvmaxDegBefore, F5LvmaxLenAfter, F5LvmaxDegAfter,     F25LvTime, F25LvMemory, F25LvTrials,  F25LvTimeA, F25LvMemoryA,    F25LvTimeB, F25LvMemory, F25LvmaxLenBefore, F25LvmaxDegBefore, F25LvmaxLenAfter, F25LvmaxDegAfter,    F7919LvTime, F7919LvMemory, F7919LvTrials, F7919LvTimeA, F7919LvMemoryA,   F7919LvTimeB, F7919LvMemory, F7919LvmaxLenBefore, F7919LvmaxDegBefore, F7919LvmaxLenAfter, F7919LvmaxDegAfter, F62710561LvTime, F62710561LvMemory, F62710561LvTrials, F62710561LvTimeA, F62710561LvMemoryA, F62710561LvTimeB, F62710561LvMemory, F62710561LvmaxLenBefore, F62710561LvmaxDegBefore, F62710561LvmaxLenAfter, F62710561LvmaxDegAfter
   01, 01_manifold_lex_d2_n6_o0_g1_01.mrdi,   2,         6,     15,          0,     1,    01, 1,   0.123752914,     12435464,          1, 0.000102883,      405816,   0.063680171,      4322232,              n/a,              n/a,             n/a,             n/a,     1.33641209,   145593200,          1, 0.009545938,    32496080,    0.065862745,     4322056,              n/a,              n/a,             n/a,             n/a,    1.785697746,   377845784,          1, 0.273152641,   250560352,     0.06379223,     4322040,              n/a,              n/a,             n/a,             n/a,    1.356120312,   145608752,          1,   0.0094087,    32496080,    0.065746036,     4322040,              n/a,              n/a,             n/a,             n/a,    1.765956824,   379982136,          1, 0.254566864,   252067360,    0.063206382,     4322040,              n/a,              n/a,             n/a,             n/a,   1.363094153,   145609296,          1, 0.033299639,    32513008,   0.066443775,     4322040,              n/a,              n/a,             n/a,             n/a,   1.800474367,   381099496,           1, 0.282581237,    252702096,   0.065872072,     4322040,               n/a,               n/a,              n/a,              n/a,    1.358278851,     145608944,             1,  0.033706171,       32513008,    0.065176047,       4322040,                 n/a,                 n/a,                n/a,                n/a,     2.060934687,         590767848,                 1,      0.542655794,          456459776,      0.061524807,           4322040,                     n/a,                     n/a,                    n/a,                    n/a
   01, 01_manifold_lex_d2_n6_o0_g1_01.mrdi,   2,         6,     10,          0,     1,    01, 2,   0.096129104,     11029536,          1, 0.000176141,      778104,   0.034910771,      2544016,              n/a,              n/a,             n/a,             n/a,    1.378814845,   176236976,          8, 0.012438033,    34364080,    0.102095246,    33099000,                6,                3,              14,               7,    1.902592635,   527184480,          1, 0.375581722,   370714248,    0.071752634,    33430712,                6,                3,              14,               7,    1.309569464,   145683144,          7, 0.012353364,    34365584,    0.035024754,     2543856,              n/a,              n/a,             n/a,             n/a,    1.872324935,   498618976,          1, 0.380929163,   372417984,    0.034927413,     2543840,              n/a,              n/a,             n/a,             n/a,   1.337587383,   145699576,          7, 0.036045991,    34382032,   0.035107331,     2543840,              n/a,              n/a,             n/a,             n/a,   1.859822765,   499799920,           1, 0.372908846,    373144448,   0.035816361,     2543840,               n/a,               n/a,              n/a,              n/a,     1.34096401,     145699336,             1,  0.037549713,       34381792,    0.035969738,       2543840,                 n/a,                 n/a,                n/a,                n/a,     2.420384352,         851634128,                 1,       0.87674025,          717893152,      0.033213287,           2543840,                     n/a,                     n/a,                    n/a,                    n/a
   02, 02_manifold_lex_d2_n6_o1_g0_01.mrdi,   2,         6,     12,          1,     0,    01, 1,   0.113789025,     11295320,          1,   9.3826e-5,      322456,   0.047047018,      3265256,              n/a,              n/a,             n/a,             n/a,    1.318767581,   138674864,          4, 0.008201256,    26636080,    0.046099151,     3265080,              n/a,              n/a,             n/a,             n/a,    1.689324444,   327625384,          1, 0.195865589,   201321728,    0.047131498,     3265064,              n/a,              n/a,             n/a,             n/a,    1.315164311,   138674864,          6, 0.008225802,    26636080,    0.046840131,     3265080,              n/a,              n/a,             n/a,             n/a,    1.712213564,   329535336,          1, 0.209252362,   202554608,    0.046390928,     3265064,              n/a,              n/a,             n/a,             n/a,   1.346296093,   138691776,          2, 0.032300124,    26653008,   0.047076805,     3265064,              n/a,              n/a,             n/a,             n/a,   1.679041865,   330493512,           1, 0.188256593,    203118880,   0.045914485,     3265064,               n/a,               n/a,              n/a,              n/a,    1.347624345,     138691968,             1,  0.032153359,       26653008,    0.048088943,       3265064,                 n/a,                 n/a,                n/a,                n/a,     1.941246152,         497049208,                 1,      0.448366723,          363760304,      0.044815873,           3265064,                     n/a,                     n/a,                    n/a,                    n/a
   02, 02_manifold_lex_d2_n6_o1_g0_01.mrdi,   2,         6,      8,          1,     0,    01, 2,   0.087140964,     10214696,          1,  0.00013854,      624184,   0.025736942,      1883096,              n/a,              n/a,             n/a,             n/a,    1.299252681,   138885248,         17, 0.010232837,    28228080,    0.026198027,     1882920,              n/a,              n/a,             n/a,             n/a,    1.771586506,   423254400,          1, 0.298150181,   298347416,    0.025999484,     1882904,              n/a,              n/a,             n/a,             n/a,    1.312634526,   138884704,          6, 0.010416952,    28228080,    0.025928962,     1882920,              n/a,              n/a,             n/a,             n/a,     1.76759614,   425487928,          1, 0.287843847,   300000720,      0.0256457,     1882904,              n/a,              n/a,             n/a,             n/a,   1.323707247,   138901616,          2, 0.035598552,    28245008,   0.026686734,     1882904,              n/a,              n/a,             n/a,             n/a,   1.763418233,   426676968,           1, 0.290608684,    300686400,   0.026314265,     1882904,               n/a,               n/a,              n/a,              n/a,    1.313278523,     138884704,             1,  0.010527429,       28228080,    0.026263148,       1882920,                 n/a,                 n/a,                n/a,                n/a,     2.213408231,         708706024,                 1,      0.730621576,          576798848,       0.02438749,           1882904,                     n/a,                     n/a,                    n/a,                    n/a
   03, 03_manifold_lex_d2_n6_o1_g0_02.mrdi,   2,         6,     12,          1,     0,    02, 1,    0.11006551,     11295240,          1,   8.6933e-5,      322568,   0.047189366,      3265256,              n/a,              n/a,             n/a,             n/a,    1.345963188,   138692192,          1, 0.007771369,    26636080,    0.072820719,     3282408,              n/a,              n/a,             n/a,             n/a,     1.68802139,   327540680,          1, 0.196536547,   201305232,    0.047409539,     3265064,              n/a,              n/a,             n/a,             n/a,    1.338668634,   138691776,          1, 0.008051895,    26636080,    0.047402235,     3265064,              n/a,              n/a,             n/a,             n/a,    1.702633462,   329475672,          2, 0.194974567,   202550896,    0.046385257,     3265064,              n/a,              n/a,             n/a,             n/a,   1.327653861,   138674864,          1,  0.00813994,    26636080,   0.046930179,     3265080,              n/a,              n/a,             n/a,             n/a,   1.747088418,   330478168,           1, 0.247284318,    203103328,   0.048828421,     3265064,               n/a,               n/a,              n/a,              n/a,    1.353548619,     138691776,             1,  0.033042908,       26653008,    0.046912296,       3265064,                 n/a,                 n/a,                n/a,                n/a,     1.944168625,         497201016,                 1,      0.403759835,          362604592,      0.044870859,           3265064,                     n/a,                     n/a,                    n/a,                    n/a
   03, 03_manifold_lex_d2_n6_o1_g0_02.mrdi,   2,         6,      8,          1,     0,    02, 2,   0.088068749,     10214408,          1, 0.000153348,      623896,   0.025910501,      1883096,              n/a,              n/a,             n/a,             n/a,    1.323535121,   138901616,          8, 0.032824625,    28245008,    0.025657516,     1882904,              n/a,              n/a,             n/a,             n/a,    1.762686899,   423213544,          1, 0.285241099,   298297696,    0.027038617,     1882904,              n/a,              n/a,             n/a,             n/a,    1.300468798,   138884704,          4,  0.01062079,    28228080,    0.025728298,     1882920,              n/a,              n/a,             n/a,             n/a,    1.760002031,   425498632,          2, 0.280049416,   299936320,    0.025902376,     1882904,              n/a,              n/a,             n/a,             n/a,     1.2967983,   138884704,          1, 0.010557461,    28228080,    0.02584101,     1882920,              n/a,              n/a,             n/a,             n/a,   1.766801019,   426576696,           1, 0.285870359,    300658352,   0.026045904,     1882904,               n/a,               n/a,              n/a,              n/a,     1.32961468,     138902352,             1,  0.035339143,       28245008,    0.026679965,       1882904,                 n/a,                 n/a,                n/a,                n/a,     2.230308069,         708837736,                 1,      0.744479117,          576967648,      0.024621612,           1882904,                     n/a,                     n/a,                    n/a,                    n/a
   04, 04_manifold_lex_d2_n7_o0_g1_01.mrdi,   2,         7,     18,          0,     1,    01, 1,   0.074217087,     13322040,          1, 0.000156023,      668336,   0.012566842,      4945184,                2,                2,               6,               3,    1.342917262,   164908264,          5, 0.038987699,    51362672,    0.017828895,     4563888,                2,                2,               6,               3,    1.875441892,   546752152,          1, 0.395049511,   416233192,    0.017161233,     4540064,                2,                2,               6,               3,    1.316726265,   164906776,          1, 0.038752228,    51361008,    0.017305073,     4564064,                2,                2,               6,               3,    1.886198856,   550371616,          2,  0.41450067,   418889088,    0.016718663,     4540400,                2,                2,               6,               3,   1.328239159,   164902568,          2, 0.039783923,    51361008,   0.017045836,     4559856,                2,                2,               6,               3,   1.932600067,   551987408,           1,   0.4504668,    419961680,    0.01742654,     4564736,                 2,                 2,                6,                3,    1.323044381,     164904408,             1,   0.04018169,       51361008,    0.017267031,       4561504,                   2,                   2,                  6,                  3,     2.390826759,         904183056,                 1,      0.917549739,          763336416,      0.015192789,           4539392,                       2,                       2,                      6,                      3
   04, 04_manifold_lex_d2_n7_o0_g1_01.mrdi,   2,         7,     12,          0,     1,    01, 2,    0.11000394,     12604912,          1, 0.000372709,     1624688,   0.047490916,      3271704,              n/a,              n/a,             n/a,             n/a,     1.49095473,   294475784,         16, 0.049793036,    67505008,    0.176312446,   117989072,                6,                3,             220,              12,    2.430566229,  1011862264,         11, 0.781282858,   768682712,    0.194516205,   117233536,                6,                3,             220,              12,    1.371249056,   179758768,          5, 0.049528389,    67505008,    0.047772013,     3271512,              n/a,              n/a,             n/a,             n/a,    2.270349225,   902746528,          4, 0.765633653,   772564824,    0.046543217,     3271512,              n/a,              n/a,             n/a,             n/a,   1.370728669,   179758224,         10, 0.049442187,    67505008,   0.047563191,     3271512,              n/a,              n/a,             n/a,             n/a,    2.25757227,   904686192,           1, 0.711987247,    772997080,   0.046979446,     3271512,               n/a,               n/a,              n/a,              n/a,    1.377866673,     179758224,             1,  0.051082555,       67505008,     0.05022197,       3271512,                 n/a,                 n/a,                n/a,                n/a,     3.353000915,        1630046120,                 1,      1.793432743,         1489169552,      0.043630622,           3271512,                     n/a,                     n/a,                    n/a,                    n/a
   05, 05_manifold_lex_d2_n7_o0_g1_02.mrdi,   2,         7,     18,          0,     1,    02, 1,   0.067907597,      8381792,          1, 0.000164298,      668240,   0.001624759,         5032,              n/a,              n/a,             n/a,             n/a,    1.309460968,   160347728,          1, 0.039917643,    51361008,    0.001661647,        5016,              n/a,              n/a,             n/a,             n/a,    1.852783869,   543507168,          1, 0.388804772,   417552936,    0.001614228,        5016,              n/a,              n/a,             n/a,             n/a,    1.306049098,   160348608,          1, 0.039739248,    51361152,    0.001708665,        5016,              n/a,              n/a,             n/a,             n/a,    1.901058129,   547382992,          1, 0.425875308,   420416856,    0.001669682,        5016,              n/a,              n/a,             n/a,             n/a,   1.304530896,   160348272,          1, 0.038303747,    51361008,    0.00163956,        5016,              n/a,              n/a,             n/a,             n/a,   1.907236359,   549161288,           1,  0.45072426,    421627008,   0.001442708,        5016,               n/a,               n/a,              n/a,              n/a,    1.320284621,     160348272,             1,   0.03978622,       51361008,    0.001684491,          5016,                 n/a,                 n/a,                n/a,                n/a,     2.399282982,         905225048,                 1,      0.939558032,          768908224,      0.001472634,              5032,                     n/a,                     n/a,                    n/a,                    n/a
   05, 05_manifold_lex_d2_n7_o0_g1_02.mrdi,   2,         7,     12,          0,     1,    02, 2,   0.112193128,     12604096,          1, 0.000367981,     1624336,   0.047006688,      3271240,              n/a,              n/a,             n/a,             n/a,    4.547755308,  1963319936,         19, 0.049380574,    67505008,    3.220613475,  1786833032,                6,                3,             920,              15,    5.449478203,  2682489520,          3, 0.747790325,   770827936,    3.239639646,  1785632672,                6,                3,             920,              15,    1.378565528,   179758192,          5, 0.024395361,    67488080,    0.065772277,     3271480,              n/a,              n/a,             n/a,             n/a,    2.292359703,   905465464,          1, 0.766301586,   775254784,    0.046419932,     3271064,              n/a,              n/a,             n/a,             n/a,   1.356695136,   179757776,          1, 0.024314368,    67488080,    0.04661635,     3271064,              n/a,              n/a,             n/a,             n/a,   2.275674795,   907898984,           1, 0.723839884,    775978272,   0.046510692,     3271064,               n/a,               n/a,              n/a,              n/a,    1.360289364,     179757776,             1,  0.050004679,       67505008,    0.048063735,       3271064,                 n/a,                 n/a,                n/a,                n/a,     3.396457968,        1640466088,                 1,      1.840219668,         1499580992,      0.043642775,           3271064,                     n/a,                     n/a,                    n/a,                    n/a
   06, 06_manifold_lex_d2_n7_o0_g1_03.mrdi,   2,         7,     18,          0,     1,    03, 1,   0.064327078,      8381792,          1, 0.000203071,      668240,   0.001591949,         5032,              n/a,              n/a,             n/a,             n/a,    1.309827095,   160349360,          1, 0.039699682,    51362640,    0.001669604,        5016,              n/a,              n/a,             n/a,             n/a,    1.846573635,   542559976,          1, 0.392382183,   416605392,    0.001577731,        5016,              n/a,              n/a,             n/a,             n/a,    1.304571311,   160347728,          1, 0.038049615,    51361008,    0.001626022,        5016,              n/a,              n/a,             n/a,             n/a,    1.858581122,   546306024,          1, 0.397020227,   419366512,    0.001687909,        5016,              n/a,              n/a,             n/a,             n/a,   1.304975166,   160348272,          1,  0.04016147,    51361008,   0.001664424,        5016,              n/a,              n/a,             n/a,             n/a,   1.854033536,   547953736,           1,  0.39821601,    420504896,   0.001704319,        5016,               n/a,               n/a,              n/a,              n/a,     1.31109335,     160350512,             1,  0.040685313,       51363792,    0.001682949,          5016,                 n/a,                 n/a,                n/a,                n/a,     2.374314242,         901078664,                 1,      0.860789484,          763475968,      0.001686766,              5016,                     n/a,                     n/a,                    n/a,                    n/a
   06, 06_manifold_lex_d2_n7_o0_g1_03.mrdi,   2,         7,     12,          0,     1,    03, 2,   0.113349477,     12604304,          1, 0.000366588,     1624544,   0.047054357,      3271240,              n/a,              n/a,             n/a,             n/a,    1.815210084,   590731376,         30, 0.049570028,    67505008,    0.494143469,   414244664,                6,                3,             414,              11,    2.797363531,  1309672072,          1, 0.796174372,   769539680,    0.527825097,   414119960,                6,                3,             414,              11,    1.365311891,   179757776,         48, 0.049493145,    67505008,    0.047463344,     3271064,              n/a,              n/a,             n/a,             n/a,    2.293061863,   903874576,          1, 0.786013985,   773758456,    0.047302744,     3271064,              n/a,              n/a,             n/a,             n/a,   1.367141114,   179757968,          1, 0.049047909,    67505008,   0.048396958,     3271064,              n/a,              n/a,             n/a,             n/a,   2.246674226,   906222968,           1, 0.699855172,    774348944,   0.046793017,     3271064,               n/a,               n/a,              n/a,              n/a,    1.374553092,     179758320,             1,  0.052829648,       67505008,     0.04824388,       3271064,                 n/a,                 n/a,                n/a,                n/a,     3.407950077,        1634347816,                 1,      1.840861811,         1493464400,      0.044019692,           3271064,                     n/a,                     n/a,                    n/a,                    n/a
   07, 07_manifold_lex_d2_n7_o1_g0_01.mrdi,   2,         7,     15,          1,     0,    01, 1,   0.131181238,     12589560,          1, 0.000156023,      558232,   0.067197255,      4322808,              n/a,              n/a,             n/a,             n/a,    1.364741145,   156746064,          5, 0.036541116,    43441008,    0.066632405,     4322616,              n/a,              n/a,             n/a,             n/a,    1.884428434,   478338104,          1, 0.364712989,   348062720,    0.064197443,     4322616,              n/a,              n/a,             n/a,             n/a,    1.366268691,   156745328,          4, 0.036404884,    43441008,    0.065819929,     4322616,              n/a,              n/a,             n/a,             n/a,    1.854384668,   481645056,          2, 0.334226323,   350400856,    0.064658729,     4322616,              n/a,              n/a,             n/a,             n/a,   1.367266119,   156745328,          4, 0.037422255,    43441008,    0.06619718,     4322616,              n/a,              n/a,             n/a,             n/a,   1.905894757,   483247032,           1, 0.380428044,    351391408,   0.064516155,     4322616,               n/a,               n/a,              n/a,              n/a,    1.374660296,     156745872,             1,  0.037454024,       43441008,    0.065988048,       4322616,                 n/a,                 n/a,                n/a,                n/a,     2.329218177,         774904264,                 1,      0.748796544,          632976000,      0.065635586,           4322616,                     n/a,                     n/a,                    n/a,                    n/a
   07, 07_manifold_lex_d2_n7_o1_g0_01.mrdi,   2,         7,     10,          1,     0,    01, 2,   0.095941238,     11612792,          1, 0.000371127,     1356096,   0.034783023,      2548176,              n/a,              n/a,             n/a,             n/a,    1.342545018,   168846040,         19, 0.045608421,    57316336,    0.035255579,     2548000,              n/a,              n/a,             n/a,             n/a,    2.177742696,   772427544,          1, 0.672526387,   643931000,    0.035551946,     2548000,              n/a,              n/a,             n/a,             n/a,    1.346442724,   168838184,          5, 0.045297948,    57308480,    0.035408637,     2548000,              n/a,              n/a,             n/a,             n/a,    2.133938691,   777213800,          2, 0.645143375,   647731272,    0.035116732,     2548000,              n/a,              n/a,             n/a,             n/a,   1.353950922,   168838088,          4, 0.045864685,    57308384,   0.035284797,     2548000,              n/a,              n/a,             n/a,             n/a,   2.150504173,   779174712,           1, 0.656671072,    649092520,   0.034865239,     2548000,               n/a,               n/a,              n/a,              n/a,     1.34728262,     168841624,             1,    0.0458496,       57311376,    0.035775839,       2548000,                 n/a,                 n/a,                n/a,                n/a,     3.098825217,        1385436736,                 1,       1.60195665,         1246569680,      0.033031066,           2548000,                     n/a,                     n/a,                    n/a,                    n/a
   08, 08_manifold_lex_d2_n7_o1_g0_02.mrdi,   2,         7,     15,          1,     0,    02, 1,   0.127191036,     12589624,          1, 0.000147086,      558296,   0.065633338,      4322808,              n/a,              n/a,             n/a,             n/a,    1.369604032,   156745328,          5, 0.036820751,    43441008,    0.066885268,     4322616,              n/a,              n/a,             n/a,             n/a,    1.891849037,   478450616,          3, 0.374830127,   348162416,    0.065278335,     4322616,              n/a,              n/a,             n/a,             n/a,    1.371877474,   156745328,          5, 0.037719164,    43441008,    0.066671459,     4322616,              n/a,              n/a,             n/a,             n/a,    1.887011948,   481733488,          2, 0.372656056,   350553336,    0.065459104,     4322616,              n/a,              n/a,             n/a,             n/a,   1.370293961,   156745328,          4, 0.036407231,    43441008,   0.066549009,     4322616,              n/a,              n/a,             n/a,             n/a,    1.90182263,   483367952,           1, 0.373675648,    351515880,   0.065112989,     4322616,               n/a,               n/a,              n/a,              n/a,    1.374552728,     156745872,             1,  0.037397973,       43441008,    0.066500103,       4322616,                 n/a,                 n/a,                n/a,                n/a,     2.270744654,         775939320,                 1,      0.752642308,          635322656,      0.061989255,           4322616,                     n/a,                     n/a,                    n/a,                    n/a
   08, 08_manifold_lex_d2_n7_o1_g0_02.mrdi,   2,         7,     10,          1,     0,    02, 2,   0.096973379,     11612776,          1, 0.000312707,     1356064,   0.035092556,      2548192,              n/a,              n/a,             n/a,             n/a,    1.352557161,   168846360,         19, 0.044801347,    57316656,    0.035507013,     2548000,              n/a,              n/a,             n/a,             n/a,      2.1608748,   772492336,          3, 0.675568473,   643926160,     0.03550533,     2548000,              n/a,              n/a,             n/a,             n/a,    1.349260934,   168850216,          5, 0.046565238,    57320512,    0.035459073,     2548000,              n/a,              n/a,             n/a,             n/a,    2.126124676,   777149512,          2,  0.64500219,   647752696,    0.034957892,     2548000,              n/a,              n/a,             n/a,             n/a,   1.353566469,   168848184,          4, 0.046113389,    57318480,   0.035624763,     2548000,              n/a,              n/a,             n/a,             n/a,   2.145314082,   779186240,           1, 0.644760467,    649103744,   0.035390904,     2548000,               n/a,               n/a,              n/a,              n/a,    1.345972546,     168841336,             1,  0.044673046,       57311632,    0.035663416,       2548000,                 n/a,                 n/a,                n/a,                n/a,     3.075487851,        1387274768,                 1,      1.526849432,         1247125296,      0.032758955,           2548000,                     n/a,                     n/a,                    n/a,                    n/a
   09, 09_manifold_lex_d2_n7_o1_g0_03.mrdi,   2,         7,     15,          1,     0,    03, 1,   0.130996087,     12589688,          1, 0.000154389,      558360,   0.067203795,      4322808,              n/a,              n/a,             n/a,             n/a,    1.370627268,   156745328,         12, 0.039108753,    43441008,    0.066206273,     4322616,              n/a,              n/a,             n/a,             n/a,    1.917177848,   478842208,          1, 0.384481309,   348523624,    0.065404744,     4322616,              n/a,              n/a,             n/a,             n/a,    1.367909492,   156745872,          1,  0.03734504,    43441008,    0.065629646,     4322616,              n/a,              n/a,             n/a,             n/a,     1.89594611,   482220200,          2, 0.378856813,   350990528,    0.064230761,     4322616,              n/a,              n/a,             n/a,             n/a,   1.372290734,   156745328,          2, 0.037619936,    43441008,   0.065693836,     4322616,              n/a,              n/a,             n/a,             n/a,   1.896967179,   483850840,           1, 0.367121187,    351996464,    0.06462636,     4322616,               n/a,               n/a,              n/a,              n/a,    1.367275903,     156745328,             1,  0.037310804,       43441008,    0.066151563,       4322616,                 n/a,                 n/a,                n/a,                n/a,     2.294871109,         777829752,                 1,      0.768928494,          637200320,      0.061814472,           4322616,                     n/a,                     n/a,                    n/a,                    n/a
   09, 09_manifold_lex_d2_n7_o1_g0_03.mrdi,   2,         7,     10,          1,     0,    03, 2,   0.095911625,     11613064,          1, 0.000312186,     1356352,   0.034769324,      2548192,              n/a,              n/a,             n/a,             n/a,    1.346883962,   168834712,         16, 0.021103217,    57288080,    0.036007009,     2548000,              n/a,              n/a,             n/a,             n/a,    2.169370554,   772916304,         18, 0.668976149,   644415840,    0.035312906,     2548000,              n/a,              n/a,             n/a,             n/a,    1.350102683,   168844536,          4,  0.04612039,    57314832,    0.035387707,     2548000,              n/a,              n/a,             n/a,             n/a,    2.148860973,   777782696,          3, 0.657737932,   648321576,    0.035449015,     2548000,              n/a,              n/a,             n/a,             n/a,   1.348599355,   168841000,          4, 0.044351745,    57311296,   0.035740041,     2548000,              n/a,              n/a,             n/a,             n/a,   2.132454539,   779794152,           1, 0.635523308,    649714088,   0.035164421,     2548000,               n/a,               n/a,              n/a,              n/a,    1.351002946,     168838952,             1,   0.04715156,       57309248,    0.035571806,       2548000,                 n/a,                 n/a,                n/a,                n/a,     3.088650494,        1390239920,                 1,      1.541999216,         1250098144,      0.032911221,           2548000,                     n/a,                     n/a,                    n/a,                    n/a
   10, 10_manifold_lex_d2_n7_o1_g0_04.mrdi,   2,         7,     15,          1,     0,    04, 1,   0.127727452,     12589640,          1, 0.000141325,      558312,    0.06557051,      4322808,              n/a,              n/a,             n/a,             n/a,    1.368989354,   156745328,          6, 0.038673998,    43441008,    0.066243182,     4322616,              n/a,              n/a,             n/a,             n/a,    1.908363448,   478362112,          1, 0.385418414,   348039080,    0.065066053,     4322616,              n/a,              n/a,             n/a,             n/a,    1.360294976,   156745328,          1, 0.013471675,    43424080,    0.064596883,     4322616,              n/a,              n/a,             n/a,             n/a,    1.859447117,   481646984,          2, 0.331164875,   350394576,    0.064377692,     4322616,              n/a,              n/a,             n/a,             n/a,   1.378040403,   156745328,          4, 0.039036397,    43441008,   0.067023166,     4322616,              n/a,              n/a,             n/a,             n/a,   1.898203852,   483203872,           1, 0.379500848,    351372744,   0.064363233,     4322616,               n/a,               n/a,              n/a,              n/a,    1.373969744,     156745520,             1,  0.037863426,       43441008,    0.065115897,       4322616,                 n/a,                 n/a,                n/a,                n/a,     2.271224017,         775118744,                 1,      0.753479421,          634537072,      0.061199035,           4322616,                     n/a,                     n/a,                    n/a,                    n/a
   10, 10_manifold_lex_d2_n7_o1_g0_04.mrdi,   2,         7,     10,          1,     0,    04, 2,   0.097140764,     11612888,          1, 0.000313729,     1356192,   0.034922777,      2548176,              n/a,              n/a,             n/a,             n/a,    1.348700516,   168839448,         16, 0.046505529,    57309744,    0.035228463,     2548000,              n/a,              n/a,             n/a,             n/a,     2.14021937,   772371704,          7, 0.649022914,   643882328,    0.035773495,     2548000,              n/a,              n/a,             n/a,             n/a,    1.351240844,   168842296,          4, 0.045406126,    57312592,    0.035146609,     2548000,              n/a,              n/a,             n/a,             n/a,    2.160645045,   777150312,          3, 0.661168215,   647694728,     0.03532149,     2548000,              n/a,              n/a,             n/a,             n/a,    1.35593693,   168842776,          9,  0.04567301,    57313072,   0.035333181,     2548000,              n/a,              n/a,             n/a,             n/a,   2.145136484,   779099584,           1, 0.657025149,    649082368,   0.035312523,     2548000,               n/a,               n/a,              n/a,              n/a,    1.351011885,     168840088,             1,  0.044741882,       57310384,     0.03538042,       2548000,                 n/a,                 n/a,                n/a,                n/a,     3.065098062,        1385967200,                 1,      1.525822565,         1246152656,      0.032971828,           2548000,                     n/a,                     n/a,                    n/a,                    n/a
   11, 11_manifold_lex_d2_n7_o1_g0_05.mrdi,   2,         7,     15,          1,     0,    05, 1,   0.127606854,     12589608,          1, 0.000150652,      558280,    0.06522777,      4322808,              n/a,              n/a,             n/a,             n/a,     1.36837465,   156745328,          5, 0.037635591,    43441008,    0.065651396,     4322616,              n/a,              n/a,             n/a,             n/a,    1.861271363,   478600896,          1, 0.332097848,   348261496,    0.064293006,     4322616,              n/a,              n/a,             n/a,             n/a,    1.373743566,   156745328,          1, 0.038303364,    43441008,    0.066272341,     4322616,              n/a,              n/a,             n/a,             n/a,     1.89810177,   481898480,          1, 0.381819234,   350711672,    0.065029057,     4322616,              n/a,              n/a,             n/a,             n/a,    1.37073592,   156745328,          3, 0.037653084,    43441008,   0.066850006,     4322616,              n/a,              n/a,             n/a,             n/a,    1.88776769,   483584944,           1, 0.366157061,    351734984,   0.064505776,     4322616,               n/a,               n/a,              n/a,              n/a,    1.376823866,     156745328,             1,  0.037851788,       43441008,    0.066658748,       4322616,                 n/a,                 n/a,                n/a,                n/a,     2.310635196,         776461448,                 1,      0.738680462,          634652576,      0.064611464,           4322632,                     n/a,                     n/a,                    n/a,                    n/a
   11, 11_manifold_lex_d2_n7_o1_g0_05.mrdi,   2,         7,     10,          1,     0,    05, 2,   0.098199228,     11612824,          1, 0.000338406,     1356112,   0.035665122,      2548192,              n/a,              n/a,             n/a,             n/a,    1.352571986,   168848440,         28, 0.046241946,    57318736,    0.035107356,     2548000,              n/a,              n/a,             n/a,             n/a,    2.157396309,   772916616,          1,  0.66544482,   644419640,    0.034888354,     2548000,              n/a,              n/a,             n/a,             n/a,    1.353523843,   168841256,          1,  0.04613257,    57311552,    0.035847765,     2548000,              n/a,              n/a,             n/a,             n/a,    2.143706032,   777967584,          1,  0.65477886,   648484368,    0.035366192,     2548000,              n/a,              n/a,             n/a,             n/a,   1.344978132,   168841992,          3, 0.045739184,    57312288,   0.035350444,     2548000,              n/a,              n/a,             n/a,             n/a,   2.138949921,   780054520,           1, 0.645244302,    649973960,   0.035877414,     2548000,               n/a,               n/a,              n/a,              n/a,    1.350181158,     168845656,             1,  0.045085869,       57315952,    0.035376313,       2548000,                 n/a,                 n/a,                n/a,                n/a,     3.050274676,        1390283856,                 1,      1.504884784,         1250132608,      0.032941082,           2548000,                     n/a,                     n/a,                    n/a,                    n/a
   12, 12_manifold_lex_d2_n7_o1_g1_01.mrdi,   2,         7,     21,          1,     1,    01, 1,   0.175912435,     14840392,          1, 0.000169097,      786032,   0.114759589,      6345840,              n/a,              n/a,             n/a,             n/a,    1.436931972,   179824456,          1, 0.042526534,    64497104,    0.121544334,     6345648,              n/a,              n/a,             n/a,             n/a,    2.075382261,   625604360,          1, 0.493250873,   493259864,    0.115826451,     6345648,              n/a,              n/a,             n/a,             n/a,    1.427708589,   174532360,          1, 0.040460023,    59205008,    0.119748546,     6345648,              n/a,              n/a,             n/a,             n/a,      2.0667953,   630015008,          1, 0.495391477,   496762784,    0.115462983,     6345648,              n/a,              n/a,             n/a,             n/a,   1.428952704,   174535880,          1, 0.041714107,    59208528,   0.119260692,     6345648,              n/a,              n/a,             n/a,             n/a,   2.056499735,   632008944,           1, 0.487654714,    498130192,   0.113943081,     6345648,               n/a,               n/a,              n/a,              n/a,    1.433970873,     174534392,             1,  0.041694601,       59207040,    0.120668934,       6345648,                 n/a,                 n/a,                n/a,                n/a,     2.652035943,        1040312000,                 1,      1.024589718,          896362336,      0.114308506,           6345648,                     n/a,                     n/a,                    n/a,                    n/a
   12, 12_manifold_lex_d2_n7_o1_g1_01.mrdi,   2,         7,     14,          1,     1,    01, 2,   2.574752011,   1281662944,          1, 0.000433063,     1892784,   2.512591626,   1272061640,                6,                3,             530,              15,  589.443923841,  8634194576,          8, 0.050908966,    77593008,  588.130029447,  8447619864,                6,                3,             524,              15,  590.655405905,  9470153920,          2, 0.893949023,   895744920,  588.309485189,  8448389816,                6,                3,             524,              15,   44.982664052,  6246011456,          1, 0.064342712,    77593008,   43.643371251,  6059436552,                6,                3,             530,              15,   45.975373022,  7082535920,          1, 0.874598046,   900416840,   43.585487694,  6055200552,                6,                3,             530,              15,  30.108770608,  4073234776,          2, 0.065985765,    77593008,  28.770056183,  3886659520,                6,                3,             530,              15,   31.04785283,  4916288472,           1, 0.868011172,    902154224,  28.721623664,  3886568376,                 6,                 3,              530,               15,    7.201637916,    1686759000,             1,  0.049097787,       77576080,    5.874168659,    1500184288,                   6,                   3,                530,                 15,     9.454704845,        3374706104,                 1,      2.189691334,         1744715504,      5.759270083,        1492399256,                       6,                       3,                    530,                     15
   13, 13_manifold_lex_d2_n8_o0_g1_01.mrdi,   2,         8,     21,          0,     1,    01, 1,   0.202334112,     36575240,          1, 0.000235021,     1034320,   0.140502975,     27831024,                2,                2,              41,               7,    1.478178249,   226080224,          7, 0.042618976,    83750032,    0.149259952,    33115560,                2,                2,              40,               7,    2.272249716,   803251720,          2, 0.582526225,   639880016,    0.201568035,    32560728,                2,                2,              40,               7,    1.485404363,   220399248,          2, 0.044903023,    76705008,    0.170498517,    34495992,                2,                2,              41,               7,    2.294040387,   809879944,          1, 0.693182127,   644933008,    0.149906245,    34193704,                2,                2,              41,               7,   1.485209006,   213734936,          1, 0.046510751,    76705008,    0.16690417,    27832224,                2,                2,              41,               7,   2.270859897,   805834720,           1, 0.616869508,    645709232,   0.141666498,    27622304,                 2,                 2,               41,                7,    1.452479062,     213695880,             1,  0.048146962,       76705184,    0.142714997,      27792448,                   2,                   2,                 41,                  7,     3.024024512,        1339873976,                 1,      1.378149585,         1167850112,      0.133916272,          27624352,                       2,                       2,                     41,                      7
   13, 13_manifold_lex_d2_n8_o0_g1_01.mrdi,   2,         8,     14,          0,     1,    01, 2,   0.122669973,     14731560,          1, 0.000702269,     3021968,   0.060689875,      3999696,              n/a,              n/a,             n/a,             n/a,    2.250487248,  1319563936,          7, 0.083012926,   121081008,    0.904954775,  1089284680,                6,                3,            2444,              15,    3.842359521,  2644086784,          7, 1.454258502,  1426057432,    0.923532385,  1088544568,                6,                3,            2444,              15,    1.403073441,   234278232,        107, 0.080651147,   121081008,     0.06017886,     3999520,              n/a,              n/a,             n/a,             n/a,    2.983084144,  1567919600,          3, 1.470484501,  1433165760,    0.058339588,     3999520,              n/a,              n/a,             n/a,             n/a,   1.417698204,   234285544,         19, 0.082895148,   121087776,   0.059743873,     3999520,              n/a,              n/a,             n/a,             n/a,   3.019921121,  1571380256,           3, 1.468986911,   1435841376,   0.059583512,     3999520,               n/a,               n/a,              n/a,              n/a,    1.406756071,     234279848,             1,  0.083392161,      121082624,    0.060290959,       3999520,                 n/a,                 n/a,                n/a,                n/a,     4.918032349,        2911897912,                 1,      3.348783421,         2763511392,      0.056589463,           3999520,                     n/a,                     n/a,                    n/a,                    n/a
   14, 14_manifold_lex_d2_n8_o0_g1_02.mrdi,   2,         8,     21,          0,     1,    02, 1,   0.177715463,     15089960,          1, 0.000238919,     1033552,   0.116590279,      6346512,              n/a,              n/a,             n/a,             n/a,    1.455331887,   199309048,         10, 0.063047573,    83765008,    0.117362718,     6346336,              n/a,              n/a,             n/a,             n/a,    2.273257692,   777922168,          2, 0.698100697,   642015448,    0.115972078,     6346336,              n/a,              n/a,             n/a,             n/a,    1.429295328,   192250664,          2, 0.046607081,    76706080,    0.117562022,     6346336,              n/a,              n/a,             n/a,             n/a,    2.267764885,   783451520,          1, 0.695809247,   646410544,    0.117606666,     6346336,              n/a,              n/a,             n/a,             n/a,   1.432652507,   192249048,          1, 0.047321612,    76705008,   0.117030936,     6346336,              n/a,              n/a,             n/a,             n/a,   2.277698115,   786106864,           1,  0.69295991,    648217216,   0.119256151,     6346336,               n/a,               n/a,              n/a,              n/a,    1.424083176,     192249048,             1,   0.04815173,       76705008,    0.115458144,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.972091097,        1323862600,                 1,       1.34227155,         1173129344,      0.109970244,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   14, 14_manifold_lex_d2_n8_o0_g1_02.mrdi,   2,         8,     14,          0,     1,    02, 2,   0.123064931,     14730056,          1, 0.000779103,     3021328,     0.0601499,      3998832,              n/a,              n/a,             n/a,             n/a,    9.403017682,  7745429544,        193, 0.084842935,   121086096,    8.053908207,  7515145200,                6,                3,           13678,              21,   10.918318607,  9080503848,          2,  1.45031566,  1428130744,    7.994193944,  7522797888,                6,                3,           13678,              21,    1.404368345,   234277544,        107, 0.079880962,   121081008,    0.060515276,     3998640,              n/a,              n/a,             n/a,             n/a,    2.956462966,  1570536464,          3, 1.428007953,  1435835808,    0.058266666,     3998640,              n/a,              n/a,             n/a,             n/a,   1.410942564,   234267240,         19, 0.080918269,   121070880,   0.061422289,     3998656,              n/a,              n/a,             n/a,             n/a,   2.995808571,  1574577608,           3, 1.440420579,   1437814936,   0.060514034,     3998640,               n/a,               n/a,              n/a,              n/a,    1.416190864,     234277352,             1,  0.083538637,      121081008,    0.060612478,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.937278307,        2923399160,                 1,      3.394721798,         2776360848,      0.057127798,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   15, 15_manifold_lex_d2_n8_o0_g1_03.mrdi,   2,         8,     21,          0,     1,    03, 1,    0.18366138,     15090280,          1, 0.000245881,     1033872,   0.117389699,      6346512,              n/a,              n/a,             n/a,             n/a,    1.446563317,   199309800,         10, 0.062357283,    83765568,    0.118400466,     6346336,              n/a,              n/a,             n/a,             n/a,    2.233454299,   776947736,          3, 0.622802147,   641078040,    0.115316488,     6346336,              n/a,              n/a,             n/a,             n/a,    1.432456842,   192249592,          3, 0.046659782,    76705008,    0.116424918,     6346336,              n/a,              n/a,             n/a,             n/a,    2.220628984,   782365776,          1, 0.659145954,   645345280,    0.114493021,     6346336,              n/a,              n/a,             n/a,             n/a,   1.429446803,   192249048,          1, 0.047138915,    76705008,   0.117355744,     6346336,              n/a,              n/a,             n/a,             n/a,   2.231905629,   785439408,           1, 0.613900183,    646145776,   0.115554603,     6346336,               n/a,               n/a,              n/a,              n/a,    1.433366329,     192249048,             1,  0.047254261,       76705008,    0.118011294,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.943364869,        1319664920,                 1,      1.331748193,         1168924032,      0.111415384,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   15, 15_manifold_lex_d2_n8_o0_g1_03.mrdi,   2,         8,     14,          0,     1,    03, 2,   0.121128254,     14730104,          1, 0.000660721,     3021392,   0.059198448,      3998816,              n/a,              n/a,             n/a,             n/a,    2.957795604,  1926006080,        158, 0.083166885,   121086384,    1.599255235,  1695721448,                6,                3,            1840,              15,    4.489284298,  3252873112,          2, 1.391012456,  1425882880,    1.612368336,  1696361640,                6,                3,            1840,              15,    1.416019922,   234282936,        107, 0.059671427,   121069664,    0.059967001,     3998640,              n/a,              n/a,             n/a,             n/a,    2.977813075,  1569374072,          3, 1.401310163,  1433362168,    0.058633158,     3998640,              n/a,              n/a,             n/a,             n/a,   1.410827146,   234277544,         19,  0.08162476,   121081008,   0.060199949,     3998640,              n/a,              n/a,             n/a,             n/a,   2.991363367,  1572627744,           3, 1.449747064,   1437094352,    0.05956646,     3998640,               n/a,               n/a,              n/a,              n/a,    1.416265964,     234277352,             1,  0.083657826,      121081008,    0.060486977,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.925560991,        2915065336,                 1,      3.354592958,         2766780368,       0.05685994,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   16, 16_manifold_lex_d2_n8_o0_g1_04.mrdi,   2,         8,     21,          0,     1,    04, 1,   0.319764032,    178474856,          1, 0.000266591,     1033504,   0.257241394,    169731456,                2,                2,              66,               7,    1.965402262,   734323672,         17, 0.038615758,    83748080,     0.63473626,   541360960,                2,                2,              60,               7,    2.759150479,  1312057800,          8, 0.596652911,   641565888,    0.662590599,   539543368,                2,                2,              60,               7,    2.034377791,   717551592,          3, 0.047287082,    76706272,    0.718971128,   531647424,                2,                2,              66,               7,    2.858559008,  1308629584,          1, 0.647700222,   646140288,    0.712823911,   530338928,                2,                2,              66,               7,   2.021318961,   690063240,          1, 0.046786042,    76705008,   0.707426361,   504160528,                2,                2,              66,               7,   2.854188364,  1284563336,           2, 0.628906127,    648952816,   0.737626453,   504096680,                 2,                 2,               66,                7,    1.601180278,     369671248,             1,   0.03960786,       76688080,    0.268187468,     183768536,                   2,                   2,                 66,                  7,     3.128462838,        1500382928,                 1,      1.334271299,         1174918528,      0.290000178,         181065000,                       2,                       2,                     66,                      7
   16, 16_manifold_lex_d2_n8_o0_g1_04.mrdi,   2,         8,     14,          0,     1,    04, 2,   0.123875891,     14731160,          1, 0.000894057,     3021552,   0.060490324,      3999712,              n/a,              n/a,             n/a,             n/a,    9.871441199,  7041180256,        158,  0.08216813,   121082448,    8.517405084,  6810900104,                6,                3,           10506,              20,    11.36448702,  8376436352,          8, 1.435711632,  1428903264,    8.459469936,  6817968464,                6,                3,           10506,              20,    1.407556768,   234278424,         19, 0.081573895,   121081008,    0.060688005,     3999520,              n/a,              n/a,             n/a,             n/a,    2.944334185,  1572158080,          3,  1.38751072,  1436008064,     0.05857467,     3999520,              n/a,              n/a,             n/a,             n/a,   1.415837843,   234285832,         19, 0.061363685,   121071680,   0.060585424,     3999520,              n/a,              n/a,             n/a,             n/a,   2.930929503,  1575504736,           3, 1.417073172,   1439994368,   0.058554091,     3999520,               n/a,               n/a,              n/a,              n/a,    1.413968023,     234278232,             1,  0.081538555,      121081008,    0.060427036,       3999520,                 n/a,                 n/a,                n/a,                n/a,     4.950551918,        2927327160,                 1,      3.393286966,         2779277648,      0.055783911,           3999520,                     n/a,                     n/a,                    n/a,                    n/a
   17, 17_manifold_lex_d2_n8_o0_g1_05.mrdi,   2,         8,     21,          0,     1,    05, 1,   0.176540541,     15090488,          1,  0.00023984,     1034080,   0.115458114,      6346512,              n/a,              n/a,             n/a,             n/a,    1.447440423,   199309240,         10, 0.062385193,    83765008,    0.119523224,     6346336,              n/a,              n/a,             n/a,             n/a,    2.219379125,   777637320,          3, 0.601180083,   640684312,    0.114086089,     6346336,              n/a,              n/a,             n/a,             n/a,    1.421298222,   192249592,          3, 0.046426917,    76705008,    0.115002389,     6346336,              n/a,              n/a,             n/a,             n/a,    2.196245081,   783040056,          5, 0.629142822,   646011288,    0.114080808,     6346336,              n/a,              n/a,             n/a,             n/a,   1.429601268,   192253000,          3, 0.047064764,    76708416,   0.115808673,     6346336,              n/a,              n/a,             n/a,             n/a,   2.271683495,   786124960,           1, 0.641751971,    646894128,   0.117248926,     6346336,               n/a,               n/a,              n/a,              n/a,    1.427693437,     192250120,             1,  0.047190982,       76706080,    0.115606634,       6346336,                 n/a,                 n/a,                n/a,                n/a,      2.98404795,        1320888776,                 1,      1.348565818,         1170257232,      0.111056812,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   17, 17_manifold_lex_d2_n8_o0_g1_05.mrdi,   2,         8,     14,          0,     1,    05, 2,   0.122907828,     14730648,          1, 0.000735831,     3021936,   0.061087837,      3998816,              n/a,              n/a,             n/a,             n/a,    7.652702725,  5785483688,         76, 0.082721996,   121081008,    6.293055497,  5555204976,                6,                3,            7952,              18,     9.14288018,  7113349480,          2, 1.466525697,  1427765312,    6.194319882,  5556021560,                6,                3,            7952,              18,    1.419352782,   234277816,        113, 0.066719757,   121064080,    0.073437136,     3999104,              n/a,              n/a,             n/a,             n/a,    2.967796729,  1570657272,          6, 1.408347707,  1434655928,    0.062777468,     3998640,              n/a,              n/a,             n/a,             n/a,   1.408059967,   234277352,         19, 0.080911003,   121081008,    0.06031673,     3998640,              n/a,              n/a,             n/a,             n/a,   2.967676793,  1574093200,           3, 1.429296846,   1438536624,   0.058274546,     3998640,               n/a,               n/a,              n/a,              n/a,    1.408972269,     234284296,             1,  0.081696538,      121087408,    0.060455921,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.922305507,        2920572888,                 1,      3.364295054,         2772189136,      0.056258694,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   18, 18_manifold_lex_d2_n8_o0_g1_06.mrdi,   2,         8,     21,          0,     1,    06, 1,   0.185661192,     15090760,          1, 0.000267411,     1034336,   0.120853924,      6346528,              n/a,              n/a,             n/a,             n/a,    1.455100889,   199309048,         31, 0.039952177,    83748080,    0.117748003,     6346336,              n/a,              n/a,             n/a,             n/a,    2.252568883,   778324944,          2, 0.681347154,   642443488,    0.113953332,     6346336,              n/a,              n/a,             n/a,             n/a,    1.426249006,   192249048,          2, 0.046777648,    76705008,     0.11713846,     6346336,              n/a,              n/a,             n/a,             n/a,    2.278616261,   784051192,          1,  0.70453674,   646973848,    0.123046088,     6346336,              n/a,              n/a,             n/a,             n/a,   1.423198494,   192249048,          2, 0.045910772,    76705008,    0.11668448,     6346336,              n/a,              n/a,             n/a,             n/a,   2.259471849,   786710984,           1, 0.678703671,    648843912,    0.11775486,     6346336,               n/a,               n/a,              n/a,              n/a,    1.421598424,     192249048,             1,  0.046377679,       76705008,    0.115439043,       6346336,                 n/a,                 n/a,                n/a,                n/a,     3.005152471,        1325265336,                 1,      1.372270488,         1174657408,      0.114813709,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   18, 18_manifold_lex_d2_n8_o0_g1_06.mrdi,   2,         8,     14,          0,     1,    06, 2,   0.123483192,     14730280,          1, 0.000765877,     3021568,   0.060247942,      3998816,              n/a,              n/a,             n/a,             n/a,    9.499165309,  5996025984,        151, 0.084057561,   121086064,    8.149914136,  5765742216,                6,                3,            8256,              19,   11.038991029,  7328434632,          2, 1.448440385,  1428737112,    8.101762468,  5770130912,                6,                3,            8256,              19,    1.418219002,   234277896,        107, 0.080537695,   121081008,    0.060384148,     3998640,              n/a,              n/a,             n/a,             n/a,    2.960192524,  1571423384,          3, 1.430603647,  1436720200,     0.05882411,     3998640,              n/a,              n/a,             n/a,             n/a,   1.408577716,   234263128,         19, 0.080108689,   121066784,   0.059840457,     3998640,              n/a,              n/a,             n/a,             n/a,   2.980727898,  1575657080,           3, 1.416281826,   1438764872,   0.059366398,     3998640,               n/a,               n/a,              n/a,              n/a,    1.411673697,     234277352,             1,  0.082446498,      121081008,    0.060048087,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.937624819,        2930112136,                 1,      3.367916079,         2781702352,       0.05657062,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   19, 19_manifold_lex_d2_n8_o0_g1_07.mrdi,   2,         8,     21,          0,     1,    07, 1,   0.179516583,     15089624,          1, 0.000241453,     1033200,   0.117305837,      6346528,              n/a,              n/a,             n/a,             n/a,    1.427836994,   199297128,         28, 0.047450682,    83752544,    0.119009213,     6346336,              n/a,              n/a,             n/a,             n/a,    2.235842337,   777375944,          3, 0.665763833,   641545992,    0.115222266,     6346336,              n/a,              n/a,             n/a,             n/a,    1.426616764,   192249048,          3, 0.046173936,    76705008,    0.115962927,     6346336,              n/a,              n/a,             n/a,             n/a,    2.249605961,   782968040,          1, 0.614115542,   645894376,     0.18144893,     6346912,              n/a,              n/a,             n/a,             n/a,   1.430732559,   192250840,          3, 0.047505235,    76706800,   0.117037052,     6346336,              n/a,              n/a,             n/a,             n/a,   2.245356765,   785760416,           1, 0.631832505,    646776208,   0.114658839,     6346336,               n/a,               n/a,              n/a,              n/a,     1.43300243,     192251352,             1,  0.046771889,       76707312,    0.117565465,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.967235213,        1322118312,                 1,      1.349519376,         1171377520,      0.108637757,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   19, 19_manifold_lex_d2_n8_o0_g1_07.mrdi,   2,         8,     14,          0,     1,    07, 2,   0.122550381,     14731248,          1, 0.000737424,     3022536,    0.05983621,      3998816,              n/a,              n/a,             n/a,             n/a,    3.072495961,  1926812496,         76, 0.082707858,   121087696,    1.724096087,  1696527096,                6,                3,            2188,              17,    4.650579711,  3252822864,          2,  1.51209352,  1427475600,    1.684026589,  1695861968,                6,                3,            2188,              17,    1.418177564,   234280696,         19, 0.059617219,   121067424,     0.06070472,     3998640,              n/a,              n/a,             n/a,             n/a,    2.956964685,  1570065200,          3, 1.395938713,  1434240208,     0.05856271,     3998640,              n/a,              n/a,             n/a,             n/a,   1.411170181,   234277352,         19, 0.060819585,   121064080,   0.062650392,     3998640,              n/a,              n/a,             n/a,             n/a,     3.0042829,  1573595600,           3, 1.462862676,   1438047248,    0.06237221,     3998640,               n/a,               n/a,              n/a,              n/a,    1.407393473,     234278472,             1,  0.083775993,      121081584,    0.060102028,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.896902166,        2922277464,                 1,      3.335448319,         2773890352,      0.056153888,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   20, 20_manifold_lex_d2_n8_o0_g1_08.mrdi,   2,         8,     21,          0,     1,    08, 1,   0.242406244,     59979264,          1, 0.000265208,     1033984,   0.179773324,     51235384,                2,                2,              34,               8,    1.606184483,   331136560,          7, 0.049741392,    83773008,    0.284847774,   138165848,                2,                2,              32,               8,    2.430497725,   907753464,          8, 0.641678927,   641777152,    0.288728999,   135212856,                2,                2,              32,               8,    1.564278207,   281068712,          3, 0.060083133,    76705312,    0.238688776,    95165696,                2,                2,              34,               8,    2.385524653,   873381312,          2, 0.691226175,   647313424,    0.246086481,    95339984,                2,                2,              34,               8,   1.591843635,   303885368,          1, 0.046918624,    76706416,   0.284630015,   117981248,                2,                2,              34,               8,   2.424152716,   899355960,           1, 0.612619815,    648263120,   0.309841606,   118143000,                 2,                 2,               34,                8,    1.503801846,     241186344,             1,   0.04766762,       76705008,    0.187548339,      55283632,                   2,                   2,                 34,                  8,     3.056906902,        1374662536,                 1,      1.353176299,         1175537904,      0.195498721,          54834560,                       2,                       2,                     34,                      8
   20, 20_manifold_lex_d2_n8_o0_g1_08.mrdi,   2,         8,     14,          0,     1,    08, 2,   0.121445006,     14731176,          1, 0.000830969,     3021584,   0.059461476,      3999696,              n/a,              n/a,             n/a,             n/a,   11.782932508,  9962277720,        186, 0.082723006,   121082000,   10.438449055,  9731998016,                6,                3,           11398,              21,   13.364852538, 11301876448,          8, 1.467982234,  1428825504,   10.416521017,  9743494848,                6,                3,           11398,              21,    1.413976349,   234278232,         19,  0.07805773,   121064080,    0.060207867,     3999520,              n/a,              n/a,             n/a,             n/a,    2.945473527,  1571518008,          6, 1.410912347,  1436839016,    0.058481667,     3999520,              n/a,              n/a,             n/a,             n/a,   1.407085715,   234278232,         19, 0.065086043,   121064080,   0.060184473,     3999520,              n/a,              n/a,             n/a,             n/a,   2.950995011,  1575444432,           3, 1.424265841,   1439844320,   0.059467857,     3999520,               n/a,               n/a,              n/a,              n/a,    1.407145738,     234278232,             1,  0.082078617,      121081008,    0.060911608,       3999520,                 n/a,                 n/a,                n/a,                n/a,     4.915809423,        2928701512,                 1,      3.351169236,         2780315520,      0.056161001,           3999520,                     n/a,                     n/a,                    n/a,                    n/a
   21, 21_manifold_lex_d2_n8_o0_g1_09.mrdi,   2,         8,     21,          0,     1,    09, 1,   0.179974212,     15090600,          1, 0.000249418,     1034192,   0.115921759,      6346512,              n/a,              n/a,             n/a,             n/a,    1.443309195,   199309592,          6, 0.062358123,    83765008,    0.117444707,     6346336,              n/a,              n/a,             n/a,             n/a,     2.21909307,   778691432,          1, 0.603195196,   641405272,    0.116182739,     6346336,              n/a,              n/a,             n/a,             n/a,     1.43141552,   192249048,          2, 0.046620654,    76705008,    0.117382791,     6346336,              n/a,              n/a,             n/a,             n/a,    2.272852284,   783824840,          1, 0.634722284,   646792200,     0.18421642,     6346912,              n/a,              n/a,             n/a,             n/a,   1.427510594,   192249112,          1, 0.046591859,    76705072,   0.115809545,     6346336,              n/a,              n/a,             n/a,             n/a,   2.252497247,   786605432,           1, 0.674794955,    648712616,   0.114634266,     6346336,               n/a,               n/a,              n/a,              n/a,    1.451804385,     192249624,             1,  0.046913385,       76705008,    0.132517643,       6346912,                 n/a,                 n/a,                n/a,                n/a,     2.994537771,        1324306536,                 1,      1.367702107,         1173674880,      0.109997994,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   21, 21_manifold_lex_d2_n8_o0_g1_09.mrdi,   2,         8,     14,          0,     1,    09, 2,    0.12497746,     14730072,          1, 0.000829968,     3021360,   0.060718508,      3998816,              n/a,              n/a,             n/a,             n/a,   25.067087453, 15602754864,         33,  0.08310692,   121081008,   23.715408461, 15372476152,                6,                3,           22238,              20,   26.654743669, 16949272520,          3, 1.452541779,  1429389192,   23.746620574, 15390290672,                6,                3,           22238,              20,    1.409553701,   234283480,        107, 0.082942682,   121087136,    0.060192419,     3998640,              n/a,              n/a,             n/a,             n/a,     2.91920311,  1572551512,          4, 1.351558726,  1436756440,    0.063956055,     3998640,              n/a,              n/a,             n/a,             n/a,   1.415074203,   234277352,         19, 0.056755849,   121064080,   0.060195676,     3998640,              n/a,              n/a,             n/a,             n/a,    2.94920354,  1576399952,           3, 1.428571207,   1440938640,   0.059102374,     3998640,               n/a,               n/a,              n/a,              n/a,    1.407436527,     234277912,             1,  0.083594445,      121081008,    0.060619702,       3998656,                 n/a,                 n/a,                n/a,                n/a,     4.928902782,        2926735272,                 1,      3.351161657,         2778451456,      0.056066696,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   22, 22_manifold_lex_d2_n8_o0_g1_10.mrdi,   2,         8,     21,          0,     1,    10, 1,   0.182465414,     15090296,          1, 0.000263725,     1033872,   0.118239463,      6346528,              n/a,              n/a,             n/a,             n/a,    1.444762968,   199309096,          7, 0.062439026,    83765056,    0.118623774,     6346336,              n/a,              n/a,             n/a,             n/a,    2.234948129,   778189832,          2, 0.618544104,   640888968,    0.113842139,     6346336,              n/a,              n/a,             n/a,             n/a,    1.429178166,   192249048,          2, 0.048389005,    76705008,    0.116452339,     6346336,              n/a,              n/a,             n/a,             n/a,    2.290205736,   783295880,          1, 0.693410276,   646192920,    0.122108995,     6346336,              n/a,              n/a,             n/a,             n/a,   1.421483844,   192249048,          2, 0.046429978,    76705008,   0.114514882,     6346336,              n/a,              n/a,             n/a,             n/a,   2.279087688,   785968976,           1, 0.690046022,    648078784,   0.117623767,     6346336,               n/a,               n/a,              n/a,              n/a,    1.433090489,     192249048,             1,  0.046454494,       76705008,    0.116257462,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.977343108,        1322672104,                 1,      1.358062233,         1171925136,       0.10967049,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   22, 22_manifold_lex_d2_n8_o0_g1_10.mrdi,   2,         8,     14,          0,     1,    10, 2,   0.128168319,     14730520,          1, 0.000869562,     3021616,   0.062462751,      3998816,              n/a,              n/a,             n/a,             n/a,    5.087316431,  4163841656,         44, 0.082207161,   121082288,    3.737856795,  3933561664,                6,                3,            7268,              18,    6.569594435,  5487579088,          1, 1.464779389,  1428819048,    3.626109337,  3929224248,                6,                3,            7268,              18,    1.419360298,   234277352,        107, 0.061467954,   121064080,    0.060353893,     3998640,              n/a,              n/a,             n/a,             n/a,    3.022646892,  1571817208,          4,  1.47417251,  1437039608,    0.058898461,     3998640,              n/a,              n/a,             n/a,             n/a,   1.397563111,   234277896,         19, 0.080108138,   121081008,   0.060250897,     3998640,              n/a,              n/a,             n/a,             n/a,   3.011424803,  1575826552,           3, 1.473500882,   1440262376,   0.059229209,     3998640,               n/a,               n/a,              n/a,              n/a,     1.42161213,     234285352,             1,  0.060525923,      121072080,    0.061349128,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.876392114,        2922567544,                 1,       3.31754432,         2774220192,       0.05603267,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   23, 23_manifold_lex_d2_n8_o0_g1_11.mrdi,   2,         8,     21,          0,     1,    11, 1,   0.178823541,     15090504,          1, 0.000247103,     1034096,   0.116997317,      6346512,              n/a,              n/a,             n/a,             n/a,    1.432882895,   199310104,          6, 0.049089458,    83766064,     0.11654618,     6346336,              n/a,              n/a,             n/a,             n/a,    2.232805572,   777075928,          1, 0.615406801,   639993032,    0.114824599,     6346336,              n/a,              n/a,             n/a,             n/a,      1.4298487,   192249048,          2, 0.046622367,    76705008,    0.117386908,     6346336,              n/a,              n/a,             n/a,             n/a,    2.268803126,   782255936,          1,  0.68902577,   645147376,    0.118798868,     6346336,              n/a,              n/a,             n/a,             n/a,     1.4246172,   192250680,          1, 0.046706265,    76706640,     0.1154111,     6346336,              n/a,              n/a,             n/a,             n/a,   2.260546299,   784914064,           1, 0.634658005,    646016912,   0.116503119,     6346336,               n/a,               n/a,              n/a,              n/a,    1.428720873,     192249048,             1,   0.04716702,       76705008,    0.115577292,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.980439956,        1318395624,                 1,      1.353100357,         1167749040,      0.109746187,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   23, 23_manifold_lex_d2_n8_o0_g1_11.mrdi,   2,         8,     14,          0,     1,    11, 2,   0.122650608,     14730504,          1, 0.000712337,     3021792,   0.060071531,      3998816,              n/a,              n/a,             n/a,             n/a,    3.829252545,  3119869472,         33,  0.08317248,   121082432,    2.468959046,  2889589336,                6,                3,            3414,              16,    5.340982051,  4446140776,          1, 1.446152781,  1426981488,    2.437546588,  2889630792,                6,                3,            3414,              16,    1.408940967,   234280056,        107, 0.061175733,   121066784,    0.059283692,     3998640,              n/a,              n/a,             n/a,             n/a,    3.005314725,  1569429760,          4, 1.465675394,  1434751088,     0.06053996,     3998656,              n/a,              n/a,             n/a,             n/a,    1.40874542,   234284744,         19, 0.062535194,   121071472,   0.060519361,     3998640,              n/a,              n/a,             n/a,             n/a,   2.997687208,  1573831408,           3, 1.433496166,   1436891568,   0.058226317,     3998640,               n/a,               n/a,              n/a,              n/a,    1.406810248,     234277832,             1,  0.082641764,      121081488,    0.060708736,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.943012507,        2917504680,                 1,      3.368406305,         2769094800,      0.056546845,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   24, 24_manifold_lex_d2_n8_o0_g1_12.mrdi,   2,         8,     21,          0,     1,    12, 1,   0.180857889,     15090504,          1, 0.000273193,     1034096,   0.118278652,      6346512,              n/a,              n/a,             n/a,             n/a,     1.43569924,   199314008,          4, 0.050217044,    83769968,    0.117047782,     6346336,              n/a,              n/a,             n/a,             n/a,     2.23187263,   778138680,          1, 0.663220926,   642261448,    0.115519292,     6346336,              n/a,              n/a,             n/a,             n/a,    1.448819326,   192249048,          8,  0.02314935,    76688080,    0.115891402,     6346336,              n/a,              n/a,             n/a,             n/a,    2.278045465,   783928832,          1, 0.638840846,   646851984,    0.182660873,     6346912,              n/a,              n/a,             n/a,             n/a,   1.429277437,   192249592,          2, 0.047713415,    76705008,   0.115543037,     6346336,              n/a,              n/a,             n/a,             n/a,   2.244347465,   786689976,           1, 0.671141993,    648799032,   0.115167292,     6346336,               n/a,               n/a,              n/a,              n/a,    1.429801593,     192249048,             1,  0.047767033,       76705008,     0.11513303,       6346336,                 n/a,                 n/a,                n/a,                n/a,     3.013356621,        1324626072,                 1,      1.382480136,         1173903888,      0.113749244,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   24, 24_manifold_lex_d2_n8_o0_g1_12.mrdi,   2,         8,     14,          0,     1,    12, 2,   0.122309971,     14730640,          1, 0.000823666,     3021928,   0.059698626,      3998816,              n/a,              n/a,             n/a,             n/a,   14.803177913,  5972013344,         88, 0.082682545,   121081008,   13.444068641,  5741734632,                6,                3,           18990,              20,   16.317718911,  7308388472,          1, 1.424471709,  1429736832,   13.429052007,  5749049624,                6,                3,           18990,              20,     1.41248476,   234285176,         19, 0.081339504,   121088832,    0.059960268,     3998640,              n/a,              n/a,             n/a,             n/a,    2.958505964,  1573202080,          3, 1.436022518,  1438405888,     0.05855507,     3998640,              n/a,              n/a,             n/a,             n/a,   1.412958941,   234277544,         19, 0.082386719,   121081008,   0.060116862,     3998640,              n/a,              n/a,             n/a,             n/a,   2.974693696,  1577852080,           3, 1.422107682,   1440906576,   0.058953478,     3998640,               n/a,               n/a,              n/a,              n/a,    1.411922936,     234277768,             1,  0.083311515,      121081424,    0.060752645,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.970449666,        2927724632,                 1,      3.388217439,         2779330608,      0.056907719,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   25, 25_manifold_lex_d2_n8_o0_g1_13.mrdi,   2,         8,     21,          0,     1,    13, 1,    0.18063543,     15089992,          1, 0.000269907,     1033568,   0.118528814,      6346528,              n/a,              n/a,             n/a,             n/a,    1.441940075,   199316536,          1, 0.061717907,    83772496,    0.117320276,     6346336,              n/a,              n/a,             n/a,             n/a,    2.239110146,   778925048,          1, 0.671819242,   643024136,    0.113675765,     6346336,              n/a,              n/a,             n/a,             n/a,    1.430313724,   192249048,          6, 0.045928492,    76705008,    0.116765204,     6346336,              n/a,              n/a,             n/a,             n/a,    2.253921184,   784813488,          1, 0.684970766,   647771008,    0.117002219,     6346336,              n/a,              n/a,             n/a,             n/a,   1.431242698,   192254088,          2, 0.047074984,    76710048,    0.11742343,     6346336,              n/a,              n/a,             n/a,             n/a,    2.24261805,   788087400,           1, 0.620891397,    648837064,   0.114787883,     6346336,               n/a,               n/a,              n/a,              n/a,    1.433128617,     192249592,             1,  0.047151187,       76705008,    0.116136574,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.989218988,        1328793064,                 1,      1.367972057,         1178053040,      0.109136546,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   25, 25_manifold_lex_d2_n8_o0_g1_13.mrdi,   2,         8,     14,          0,     1,    13, 2,   0.124034116,     14731696,          1, 0.000870544,     3022984,    0.06038262,      3998816,              n/a,              n/a,             n/a,             n/a,  669.160554544, 28246755016,         68, 0.082827838,   121081008,  667.806925508, 28016475760,                6,                3,           29282,              19,  670.760460199, 29590049816,          1, 1.373596338,  1430706472,   667.92790806, 28029781488,                6,                3,           29282,              19,    1.423379861,   234277896,         19, 0.089999349,   121081008,    0.060842815,     3998640,              n/a,              n/a,             n/a,             n/a,    2.907908065,  1574667192,          3, 1.357805212,  1438552120,    0.059861329,     3998640,              n/a,              n/a,             n/a,             n/a,   1.426372332,   234277352,         19, 0.071055021,   121064080,   0.063322075,     3998640,              n/a,              n/a,             n/a,             n/a,   2.920673837,  1578471528,           3, 1.408521153,   1442919032,   0.059026963,     3998640,               n/a,               n/a,              n/a,              n/a,    1.417276348,     234277896,             1,  0.082366895,      121081008,    0.060765736,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.959440935,        2936632920,                 1,      3.391459101,         2788225328,      0.056204244,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   26, 26_manifold_lex_d2_n8_o0_g1_14.mrdi,   2,         8,     21,          0,     1,    14, 1,   0.180345876,     15089912,          1, 0.000260299,     1033488,   0.118768285,      6346528,              n/a,              n/a,             n/a,             n/a,    1.447802289,   199309496,          4, 0.062758978,    83765456,    0.119430018,     6346336,              n/a,              n/a,             n/a,             n/a,    2.237455886,   778579896,          1, 0.627743758,   641521224,     0.11433863,     6346336,              n/a,              n/a,             n/a,             n/a,    1.429346885,   192249048,          2,  0.04694934,    76705008,    0.117694269,     6346336,              n/a,              n/a,             n/a,             n/a,    2.268561656,   784196064,          2, 0.695957856,   647094800,    0.114854669,     6346336,              n/a,              n/a,             n/a,             n/a,    1.43291302,   192249432,          2, 0.047664674,    76705008,   0.117984905,     6346336,              n/a,              n/a,             n/a,             n/a,   2.226563119,   787174432,           1, 0.617104878,    648108976,   0.114301501,     6346336,               n/a,               n/a,              n/a,              n/a,    1.435215803,     192249048,             1,  0.047537275,       76705008,    0.117206524,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.992935533,        1326563848,                 1,      1.362302253,         1175829152,       0.10919248,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   26, 26_manifold_lex_d2_n8_o0_g1_14.mrdi,   2,         8,     14,          0,     1,    14, 2,   0.120934652,     14730072,          1, 0.000827914,     3021360,   0.058877141,      3998816,              n/a,              n/a,             n/a,             n/a,   39.760351335,  8233311880,         45, 0.082223943,   121064080,   38.411218633,  8003050096,                6,                3,           13576,              19,   41.238407514,  9569430960,          1, 1.452101489,  1429818712,   38.332215403,  8010053816,                6,                3,           13576,              19,    1.413168431,   234277352,         19, 0.087300952,   121081008,      0.0608071,     3998640,              n/a,              n/a,             n/a,             n/a,    2.921150755,  1573664792,          3, 1.353468189,  1437517656,    0.058025429,     3998640,              n/a,              n/a,             n/a,             n/a,   1.415777778,   234277352,         19, 0.088633102,   121081008,   0.060551931,     3998640,              n/a,              n/a,             n/a,             n/a,   2.985091234,  1577404032,           3, 1.463362282,   1441863424,   0.060398122,     3998640,               n/a,               n/a,              n/a,              n/a,    1.414853433,     234277352,             1,  0.081926726,      121081008,    0.060356123,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.950170773,        2931291256,                 1,      3.374491471,         2782997664,      0.056078736,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   27, 27_manifold_lex_d2_n8_o0_g1_15.mrdi,   2,         8,     21,          0,     1,    15, 1,   0.182457136,     15090360,          1,  0.00026641,     1033936,   0.116453053,      6346528,              n/a,              n/a,             n/a,             n/a,     1.44853251,   199315000,          4,  0.06284233,    83770416,    0.117408606,     6346336,              n/a,              n/a,             n/a,             n/a,     2.26377066,   777160168,          1,  0.62870668,   640156536,    0.115251065,     6346336,              n/a,              n/a,             n/a,             n/a,    1.430004464,   192250232,          2, 0.046053763,    76706192,    0.116879883,     6346336,              n/a,              n/a,             n/a,             n/a,     2.25666903,   782401144,          1, 0.681529128,   645373928,    0.117057086,     6346336,              n/a,              n/a,             n/a,             n/a,   1.442862829,   192249048,          2,  0.04689951,    76705008,   0.117401161,     6346336,              n/a,              n/a,             n/a,             n/a,   2.256293246,   785049144,           1, 0.682060465,    647232296,   0.117537508,     6346336,               n/a,               n/a,              n/a,              n/a,    1.428548321,     192249784,             1,  0.047348654,       76705008,    0.116584158,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.980190678,        1320604440,                 1,      1.358005242,         1169863840,      0.109591303,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   27, 27_manifold_lex_d2_n8_o0_g1_15.mrdi,   2,         8,     14,          0,     1,    15, 2,   0.121679532,     14730152,          1, 0.000801104,     3021440,   0.059438756,      3998816,              n/a,              n/a,             n/a,             n/a,    4.156242695,  2876943680,         45, 0.082616651,   121081008,    2.809017377,  2646664968,                6,                3,            7132,              16,    5.720521491,  4205811144,          1, 1.390844551,  1426181392,    2.828341367,  2648682184,                6,                3,            7132,              16,    1.418922342,   234277352,         19, 0.060808197,   121064080,    0.060532279,     3998640,              n/a,              n/a,             n/a,             n/a,    3.024606667,  1569676576,          6, 1.472458269,  1434921328,    0.060031279,     3998640,              n/a,              n/a,             n/a,             n/a,    1.40951749,   234280888,         19, 0.062367003,   121067616,   0.060535304,     3998640,              n/a,              n/a,             n/a,             n/a,   2.991405829,  1573570392,           3, 1.454126931,   1438011656,   0.058714377,     3998640,               n/a,               n/a,              n/a,              n/a,    1.419136063,     234282104,             1,  0.060516511,      121068832,     0.05993472,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.988414608,        2918877656,                 1,      3.416425594,         2770485856,      0.057968159,           3998704,                     n/a,                     n/a,                    n/a,                    n/a
   28, 28_manifold_lex_d2_n8_o0_g1_16.mrdi,   2,         8,     21,          0,     1,    16, 1,   0.178736275,     15089848,          1, 0.000257083,     1033424,   0.116417951,      6346528,              n/a,              n/a,             n/a,             n/a,    1.452036769,   199313784,          1, 0.062862285,    83769744,    0.117569492,     6346336,              n/a,              n/a,             n/a,             n/a,    2.258423599,   777617368,          2, 0.689161574,   641710904,    0.115708809,     6346336,              n/a,              n/a,             n/a,             n/a,    1.444693777,   192249048,          1, 0.023101333,    76688080,    0.115807816,     6346336,              n/a,              n/a,             n/a,             n/a,    2.233205283,   783207296,          1, 0.665800484,   646188704,    0.115841659,     6346336,              n/a,              n/a,             n/a,             n/a,   1.435254979,   192249048,          3, 0.046657638,    76705008,   0.120309375,     6346336,              n/a,              n/a,             n/a,             n/a,   2.283823906,   786042968,           1, 0.695832163,    648151752,   0.117653831,     6346336,               n/a,               n/a,              n/a,              n/a,     1.43318313,     192249048,             1,   0.04770281,       76705008,    0.117502768,       6346336,                 n/a,                 n/a,                n/a,                n/a,     2.992749337,        1322602536,                 1,      1.359858608,         1171910240,       0.11351393,           6346336,                     n/a,                     n/a,                    n/a,                    n/a
   28, 28_manifold_lex_d2_n8_o0_g1_16.mrdi,   2,         8,     14,          0,     1,    16, 2,   0.122732333,     14730368,          1, 0.000815631,     3021640,   0.059714056,      3998832,              n/a,              n/a,             n/a,             n/a,   65.098305016, 13049219336,         62, 0.081259017,   121088160,   63.739274162, 12818933472,                6,                3,           14366,              17,   66.609351041, 14376093976,          7, 1.379225638,  1428380128,   63.771056925, 12818132328,                6,                3,           14366,              17,     1.40207253,   234268360,         23, 0.079532417,   121072016,    0.060708566,     3998640,              n/a,              n/a,             n/a,             n/a,     2.95156577,  1571508632,          3, 1.396042653,  1436775544,    0.058960164,     3998640,              n/a,              n/a,             n/a,             n/a,   1.408992909,   234277544,         19, 0.087996764,   121081008,   0.060748101,     3998640,              n/a,              n/a,             n/a,             n/a,   2.961280574,  1576132056,           3, 1.397155191,   1439188056,   0.058326245,     3998640,               n/a,               n/a,              n/a,              n/a,    1.414137285,     234277352,             1,   0.08270354,      121081008,    0.060890497,       3998640,                 n/a,                 n/a,                n/a,                n/a,     4.942192949,        2925416296,                 1,      3.374330703,         2777021600,      0.056187791,           3998640,                     n/a,                     n/a,                    n/a,                    n/a
   29, 29_manifold_lex_d2_n8_o0_g2_01.mrdi,   2,         8,     24,          0,     2,    01, 1,   0.207335316,     16410752,          1, 0.000262613,     1180464,   0.146189899,      7520392,              n/a,              n/a,             n/a,             n/a,    1.472789649,   211885120,          8, 0.053194632,    95165312,    0.147859581,     7520200,              n/a,              n/a,             n/a,             n/a,    2.384192411,   880493032,          1, 0.775081345,   743482784,    0.141609165,     7520200,              n/a,              n/a,             n/a,             n/a,     1.52343796,   203819968,          3, 0.048936274,    87085136,    0.149242308,     7520200,              n/a,              n/a,             n/a,             n/a,    2.413010372,   887520448,          1, 0.684610956,   747846856,    0.216173931,     7520824,              n/a,              n/a,             n/a,             n/a,   1.468051957,   203815456,          2,   0.0501066,    87097008,    0.14742595,     7520200,              n/a,              n/a,             n/a,             n/a,   2.343241366,   890321152,           1, 0.701413999,    749991560,   0.144617612,     7520200,               n/a,               n/a,              n/a,              n/a,    1.472372488,     203814912,             1,  0.049687876,       87097008,    0.147858978,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.190756241,        1498194480,                 1,      1.542326253,         1346267344,      0.135737298,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   29, 29_manifold_lex_d2_n8_o0_g2_01.mrdi,   2,         8,     16,          0,     2,    01, 2,   0.140193087,     15826696,          1, 0.001033298,     3452528,   0.073836941,      4664272,              n/a,              n/a,             n/a,             n/a,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,    1.451843737,   250718808,         19, 0.093579649,   136857008,    0.075560427,     4664096,              n/a,              n/a,             n/a,             n/a,    3.249053592,  1774989840,          3, 1.620450232,  1639569920,    0.075594552,     4664096,              n/a,              n/a,             n/a,             n/a,    1.47598064,   250719192,         19, 0.072283903,   136840080,    0.07578809,     4664096,              n/a,              n/a,             n/a,             n/a,    3.23124787,  1779503600,           3,  1.64379861,   1643269184,   0.074596083,     4664096,               n/a,               n/a,              n/a,              n/a,    1.433980919,     250720312,             1,  0.090889851,      136858320,    0.074112455,       4664096,                 n/a,                 n/a,                n/a,                n/a,     5.413526089,        3319756424,                 1,      3.838806222,         3170839776,      0.069279618,           4664096,                     n/a,                     n/a,                    n/a,                    n/a
   30, 30_manifold_lex_d2_n8_o0_g2_02.mrdi,   2,         8,     24,          0,     2,    02, 1,   0.212324745,     16411456,          1, 0.000272772,     1181168,   0.149168223,      7520392,              n/a,              n/a,             n/a,             n/a,    1.497996885,   211882928,          1, 0.066986493,    95165024,    0.150408131,     7520200,              n/a,              n/a,             n/a,             n/a,    2.420744009,   881513080,          1, 0.724541046,   743108832,    0.150331537,     7520200,              n/a,              n/a,             n/a,             n/a,      1.4961444,   203821984,          2, 0.041093458,    87087136,    0.147906591,     7520216,              n/a,              n/a,             n/a,             n/a,    2.373191339,   887751744,          1, 0.771583635,   749550968,    0.144499405,     7520200,              n/a,              n/a,             n/a,             n/a,    1.49450273,   203815456,          2, 0.062329401,    87097008,   0.150851795,     7520200,              n/a,              n/a,             n/a,             n/a,   2.403260443,   890848552,           1, 0.780943406,    751782064,   0.145610279,     7520200,               n/a,               n/a,              n/a,              n/a,    1.479668396,     203815728,             1,  0.049214173,       87097008,    0.163408036,       7520824,                 n/a,                 n/a,                n/a,                n/a,     3.201019423,        1498999296,                 1,      1.538214035,         1347191408,       0.13910202,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   30, 30_manifold_lex_d2_n8_o0_g2_02.mrdi,   2,         8,     16,          0,     2,    02, 2,   0.136858499,     15825000,          1, 0.001004054,     3450832,   0.074245212,      4664272,              n/a,              n/a,             n/a,             n/a, 1365.175485544, 57008810440,          1, 0.088294123,   136857008, 1363.811413939, 56762755728,                6,                3,           91846,              21, 1364.036980477, 58531290240,         18, 1.617776945,  1631467864, 1360.956342364, 56770230952,                6,                3,           91846,              21,    1.430252828,   250718808,         23, 0.093024457,   136857008,    0.074676174,     4664096,              n/a,              n/a,             n/a,             n/a,    3.115354853,  1776717552,          3, 1.584525844,  1641288992,    0.072032484,     4664096,              n/a,              n/a,             n/a,             n/a,   1.426617209,   250719352,         19, 0.095473356,   136857008,    0.07550874,     4664096,              n/a,              n/a,             n/a,             n/a,   3.092136489,  1781590816,           3, 1.511860491,   1644229024,   0.071072762,     4664096,               n/a,               n/a,              n/a,              n/a,    1.431106505,     250718808,             1,  0.087733537,      136857008,    0.073455145,       4664096,                 n/a,                 n/a,                n/a,                n/a,     5.391786605,        3324221864,                 1,      3.808592224,         3175259312,      0.067774814,           4664096,                     n/a,                     n/a,                    n/a,                    n/a
   31, 31_manifold_lex_d2_n8_o0_g2_03.mrdi,   2,         8,     24,          0,     2,    03, 1,   0.207209515,     16410352,          1, 0.000281939,     1180064,   0.145927708,      7520392,              n/a,              n/a,             n/a,             n/a,    1.489799682,   211883472,          1, 0.043303695,    95148096,    0.146357804,     7520200,              n/a,              n/a,             n/a,             n/a,     2.35745521,   881556080,          1, 0.710825962,   743299560,    0.144847595,     7520200,              n/a,              n/a,             n/a,             n/a,    1.483812841,   203814912,          2, 0.041921424,    87080080,    0.146062244,     7520200,              n/a,              n/a,             n/a,             n/a,    2.388547962,   888034880,          1, 0.782671475,   749760584,    0.144977327,     7520200,              n/a,              n/a,             n/a,             n/a,   1.472751132,   203814912,          2, 0.062415405,    87097008,   0.145832563,     7520200,              n/a,              n/a,             n/a,             n/a,   2.347438914,   891528576,           2, 0.701922858,    751069624,    0.14403104,     7520200,               n/a,               n/a,              n/a,              n/a,    1.486880615,     203814912,             1,  0.063703356,       87097008,    0.150241384,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.205284526,        1501066880,                 1,      1.555281337,         1349152464,      0.137547755,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   31, 31_manifold_lex_d2_n8_o0_g2_03.mrdi,   2,         8,     16,          0,     2,    03, 2,   0.137510956,     15824888,          1, 0.001066412,     3450720,   0.075036656,      4664272,              n/a,              n/a,             n/a,             n/a,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,    1.437538887,   250719640,         19, 0.094400309,   136857840,    0.075254392,     4664096,              n/a,              n/a,             n/a,             n/a,    3.248028574,  1776672832,          3, 1.622323073,  1641253552,    0.075943472,     4664096,              n/a,              n/a,             n/a,             n/a,   1.442033383,   250718808,         34, 0.095241837,   136857008,   0.075482117,     4664096,              n/a,              n/a,             n/a,             n/a,    3.21379753,  1781263280,           3, 1.650703686,   1645013616,   0.073882995,     4664096,               n/a,               n/a,              n/a,              n/a,    1.433624234,     250718808,             1,  0.088149651,      136857008,     0.07419018,       4664096,                 n/a,                 n/a,                n/a,                n/a,     5.522319274,        3326594488,                 1,      3.955830476,         3178888320,      0.068793709,           4664096,                     n/a,                     n/a,                    n/a,                    n/a
   32, 32_manifold_lex_d2_n8_o0_g2_04.mrdi,   2,         8,     24,          0,     2,    04, 1,   0.207763434,     16410160,          1, 0.000290876,     1179872,   0.146244329,      7520392,              n/a,              n/a,             n/a,             n/a,    1.502438046,   211888576,          1, 0.067203364,    95170672,    0.153556086,     7520200,              n/a,              n/a,             n/a,             n/a,    2.342973747,   882011624,          2, 0.700697614,   743750256,    0.144411731,     7520200,              n/a,              n/a,             n/a,             n/a,    1.495091105,   203822912,          2, 0.041020784,    87088080,    0.147354605,     7520200,              n/a,              n/a,             n/a,             n/a,    2.395241354,   888621048,          1, 0.781912431,   750348016,    0.144469489,     7520200,              n/a,              n/a,             n/a,             n/a,   1.500240462,   203817136,          2, 0.050780354,    87098608,    0.16713854,     7520824,              n/a,              n/a,             n/a,             n/a,   2.411318004,   891714984,           1, 0.786031137,    752651536,   0.145543843,     7520200,               n/a,               n/a,              n/a,              n/a,    1.485308451,     203814912,             1,  0.063452553,       87097008,    0.150009716,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.353233339,        1505120160,                 1,      1.691273852,         1354493424,       0.14678951,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   32, 32_manifold_lex_d2_n8_o0_g2_04.mrdi,   2,         8,     16,          0,     2,    04, 2,    0.14048107,     15824576,          1, 0.001047747,     3450408,   0.075551988,      4664272,              n/a,              n/a,             n/a,             n/a,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,    1.410982302,   250718808,         47, 0.091742803,   136857008,    0.072847745,     4664096,              n/a,              n/a,             n/a,             n/a,    3.195616573,  1777012496,          3,  1.60657853,  1641592064,    0.074572043,     4664096,              n/a,              n/a,             n/a,             n/a,     1.4226602,   250720088,         19, 0.093308233,   136858096,   0.072614507,     4664096,              n/a,              n/a,             n/a,             n/a,   3.241697299,  1781576656,           4, 1.621137801,   1645343776,   0.117461264,     4664592,               n/a,               n/a,              n/a,              n/a,    1.448142252,     250703272,             1,  0.090209123,      136841472,    0.074340207,       4664096,                 n/a,                 n/a,                n/a,                n/a,     5.473481723,        3330670536,                 1,       3.91894107,         3182930096,      0.072689978,           4664096,                     n/a,                     n/a,                    n/a,                    n/a
   33, 33_manifold_lex_d2_n8_o0_g2_05.mrdi,   2,         8,     24,          0,     2,    05, 1,   0.210454165,     16410384,          1, 0.000307598,     1180096,   0.147973015,      7520392,              n/a,              n/a,             n/a,             n/a,    1.492978077,   211890176,          1, 0.065536391,    95172272,     0.14845829,     7520200,              n/a,              n/a,             n/a,             n/a,    2.404639292,   881482656,          1, 0.717419106,   743164696,    0.149036516,     7520200,              n/a,              n/a,             n/a,             n/a,    1.482716183,   203815456,          1, 0.062608464,    87097008,    0.148472226,     7520200,              n/a,              n/a,             n/a,             n/a,    2.401407765,   888238120,          1, 0.728548997,   748673648,    0.144827046,     7520200,              n/a,              n/a,             n/a,             n/a,   1.476095274,   203814912,          3, 0.050914462,    87097008,   0.146835396,     7520200,              n/a,              n/a,             n/a,             n/a,   2.429978056,   890952368,           1, 0.786364563,    751889528,   0.148543894,     7520200,               n/a,               n/a,              n/a,              n/a,     1.48598642,     203814912,             1,  0.049993023,       87097008,    0.147384066,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.256032397,        1499608528,                 1,      1.569822314,         1347847920,      0.142488538,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   33, 33_manifold_lex_d2_n8_o0_g2_05.mrdi,   2,         8,     16,          0,     2,    05, 2,   0.136492283,     15824864,          1, 0.000996129,     3450680,   0.073624065,      4664288,              n/a,              n/a,             n/a,             n/a,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,    1.451140573,   250718808,        107, 0.073530506,   136840080,    0.075230217,     4664096,              n/a,              n/a,             n/a,             n/a,    3.257163131,  1776830112,          3, 1.644338106,  1641382976,     0.07493873,     4664096,              n/a,              n/a,             n/a,             n/a,   1.435811701,   250719992,         19, 0.092390948,   136857632,   0.075346395,     4664112,              n/a,              n/a,             n/a,             n/a,    3.20798048,  1781605520,           3, 1.635086871,   1645375216,   0.077141207,     4664096,               n/a,               n/a,              n/a,              n/a,    1.436757513,     250720536,             1,  0.090202172,      136858544,     0.07439356,       4664096,                 n/a,                 n/a,                n/a,                n/a,     5.449907075,        3327179688,                 1,      3.908313484,         3179473792,       0.06853305,           4664096,                     n/a,                     n/a,                    n/a,                    n/a
   34, 34_manifold_lex_d2_n8_o0_g2_06.mrdi,   2,         8,     24,          0,     2,    06, 1,   0.211588628,     16410720,          1, 0.000282971,     1180432,   0.147076166,      7520392,              n/a,              n/a,             n/a,             n/a,    1.497480914,   211882912,          1,  0.06629212,    95165008,     0.14941738,     7520200,              n/a,              n/a,             n/a,             n/a,    2.377083025,   879964328,          1, 0.727544647,   741612400,    0.144269159,     7520200,              n/a,              n/a,             n/a,             n/a,    1.489052939,   203814912,          1, 0.063752951,    87097008,     0.15020549,     7520200,              n/a,              n/a,             n/a,             n/a,    2.421546088,   885954992,          1, 0.806667881,   747679016,    0.146638825,     7520200,              n/a,              n/a,             n/a,             n/a,   1.488181302,   203815296,          2, 0.062360758,    87097008,   0.149914914,     7520200,              n/a,              n/a,             n/a,             n/a,   2.405256744,   888835968,           1, 0.786454251,    749795720,   0.145680887,     7520200,               n/a,               n/a,              n/a,              n/a,    1.477408035,     203815456,             1,  0.051090086,       87097552,    0.147239491,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.222444704,        1494596128,                 1,      1.539093995,         1342801584,      0.143068693,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   34, 34_manifold_lex_d2_n8_o0_g2_06.mrdi,   2,         8,     16,          0,     2,    06, 2,    0.13674149,     15826640,          1, 0.000867649,     3450384,   0.073394022,      4664272,              n/a,              n/a,             n/a,             n/a,  334.620663851, 42298140128,         19, 0.088987474,   136857008,  333.240144929, 42052085416,                6,                3,           44726,              19,  336.085727751, 43812145432,          3, 1.549426768,  1627715408,  333.052113482, 42054855960,                6,                3,           44726,              19,    1.438140088,   250702424,         19, 0.091826883,   136840080,     0.07479973,     4664096,              n/a,              n/a,             n/a,             n/a,    3.099155336,  1772035960,          3, 1.540632964,  1636591496,    0.071235608,     4664096,              n/a,              n/a,             n/a,             n/a,   1.478793943,   250718808,         19, 0.131899062,   136857008,   0.078379498,     4664096,              n/a,              n/a,             n/a,             n/a,   3.101477875,  1776309464,           3, 1.542827542,   1640069368,    0.07269107,     4664096,               n/a,               n/a,              n/a,              n/a,    1.451134827,     250718808,             1,  0.067177601,      136840080,    0.074584114,       4664096,                 n/a,                 n/a,                n/a,                n/a,     5.449554446,        3316777368,                 1,      3.885813384,         3168999872,      0.069279837,           4664096,                     n/a,                     n/a,                    n/a,                    n/a
   35, 35_manifold_lex_d2_n8_o1_g0_01.mrdi,   2,         8,     18,          1,     0,    01, 1,   0.063847699,      8603280,          1, 0.000220615,      887648,   0.001609812,         5736,              n/a,              n/a,             n/a,             n/a,    1.330435615,   175708432,          7, 0.020000877,    66488080,    0.001702626,        5720,              n/a,              n/a,             n/a,             n/a,    2.034796238,   680724208,          7, 0.526202131,   549956824,    0.001546874,        5720,              n/a,              n/a,             n/a,             n/a,    1.326395522,   175708432,          2, 0.043508865,    66505008,    0.001565549,        5720,              n/a,              n/a,             n/a,             n/a,    2.065885437,   685398704,          1, 0.592090782,   554663368,    0.001634899,        5720,              n/a,              n/a,             n/a,             n/a,   1.324810235,   175713280,          2, 0.044511868,    66509664,   0.001687878,        5720,              n/a,              n/a,             n/a,             n/a,   2.053577368,   687816360,           1, 0.588312954,    556261920,   0.001649346,        5720,               n/a,               n/a,              n/a,              n/a,    1.329442869,     175708624,             1,  0.047130959,       66505008,    0.001750056,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.732468933,        1144019248,                 1,      1.236739206,         1000908608,      0.002357195,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   35, 35_manifold_lex_d2_n8_o1_g0_01.mrdi,   2,         8,     12,          1,     0,    01, 2,     0.1124596,     13581056,          1, 0.000613091,     2593824,   0.048123247,      3277336,              n/a,              n/a,             n/a,             n/a,    1.408948686,   217779872,          7, 0.078252375,   105305008,    0.047708299,     3277160,              n/a,              n/a,             n/a,             n/a,    2.739775431,  1360701080,         15, 1.226821666,  1227866368,    0.047168555,     3277160,              n/a,              n/a,             n/a,             n/a,    1.405976958,   217780416,          8, 0.062861775,   105288080,    0.048116204,     3277160,              n/a,              n/a,             n/a,             n/a,    2.807035064,  1368991208,          1,  1.27897628,  1234956256,    0.047149132,     3277160,              n/a,              n/a,             n/a,             n/a,   1.396282582,   217779872,          2, 0.075263124,   105305008,   0.048104545,     3277160,              n/a,              n/a,             n/a,             n/a,   2.807564729,  1373000584,           1, 1.251103792,   1236767248,   0.048379361,     3277160,               n/a,               n/a,              n/a,              n/a,    1.406557919,     217779872,             1,  0.077338649,      105305008,    0.048117871,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.408200705,        2520733248,                 1,      2.850338605,         2373066160,      0.043775821,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   36, 36_manifold_lex_d2_n8_o1_g0_02.mrdi,   2,         8,     18,          1,     0,    02, 1,   0.063610177,      8603168,          1, 0.000220734,      887552,   0.001571238,         5720,              n/a,              n/a,             n/a,             n/a,    1.326388456,   175708432,          7, 0.044369775,    66505008,    0.001688268,        5720,              n/a,              n/a,             n/a,             n/a,    2.035378194,   680989016,          2,  0.51653079,   550036704,    0.001645558,        5720,              n/a,              n/a,             n/a,             n/a,    1.332445214,   175713296,          2, 0.044601274,    66509872,     0.00166832,        5720,              n/a,              n/a,             n/a,             n/a,    2.058178253,   685462192,          1, 0.593388516,   554773896,    0.001660566,        5720,              n/a,              n/a,             n/a,             n/a,   1.328922855,   175708432,          1, 0.044301261,    66505008,   0.001724736,        5720,              n/a,              n/a,             n/a,             n/a,   2.078131614,   687898080,           1, 0.606165683,    556359656,   0.001523406,        5720,               n/a,               n/a,              n/a,              n/a,    1.331497177,     175712112,             1,  0.046640197,       66508688,    0.002059425,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.697383688,        1142834864,                 1,      1.165349862,          998559968,      0.001655087,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   36, 36_manifold_lex_d2_n8_o1_g0_02.mrdi,   2,         8,     12,          1,     0,    02, 2,   0.109992023,     13580896,          1, 0.000606428,     2593664,   0.047459202,      3277336,              n/a,              n/a,             n/a,             n/a,    1.395313766,   217781088,         44, 0.075074921,   105306224,    0.047754586,     3277160,              n/a,              n/a,             n/a,             n/a,    2.764018674,  1360681296,          7, 1.246244986,  1227914584,    0.046785657,     3277160,              n/a,              n/a,             n/a,             n/a,    1.404509996,   217780064,          7, 0.077706119,   105305008,    0.048044339,     3277160,              n/a,              n/a,             n/a,             n/a,    2.816503228,  1368959224,          1, 1.255583191,  1234997408,    0.047232721,     3277160,              n/a,              n/a,             n/a,             n/a,   1.408498006,   217762944,          1, 0.063683718,   105288080,   0.048131006,     3277160,              n/a,              n/a,             n/a,             n/a,    2.82651036,  1372805336,           1, 1.219728686,   1236774000,   0.047153251,     3277160,               n/a,               n/a,              n/a,              n/a,    1.405805061,     217779872,             1,  0.076629005,      105305008,    0.048325712,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.447102834,        2522452128,                 1,      2.880079055,         2374789600,      0.043556575,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   37, 37_manifold_lex_d2_n8_o1_g0_03.mrdi,   2,         8,     18,          1,     0,    03, 1,   0.062837024,      8603120,          1, 0.000222567,      887296,   0.001574957,         5736,              n/a,              n/a,             n/a,             n/a,    1.323050381,   175708976,         43, 0.044259967,    66505008,    0.001657461,        5720,              n/a,              n/a,             n/a,             n/a,    2.064552784,   680555784,          7, 0.594750799,   550992496,    0.001726774,        5720,              n/a,              n/a,             n/a,             n/a,    1.332496746,   175712048,         11, 0.043709641,    66507888,    0.001662183,        5720,              n/a,              n/a,             n/a,             n/a,    2.063099062,   685545280,          1, 0.591979001,   554781432,    0.001525285,        5720,              n/a,              n/a,             n/a,             n/a,   1.327384939,   175708432,          1,  0.04499764,    66505008,   0.001682648,        5720,              n/a,              n/a,             n/a,             n/a,   2.053954406,   688193864,           1, 0.531875093,    555433824,   0.001663222,        5720,               n/a,               n/a,              n/a,              n/a,    1.325782713,     175708976,             1,  0.044573909,       66505008,    0.001650098,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.693114807,        1144353376,                 1,      1.169121341,          999950240,      0.001591929,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   37, 37_manifold_lex_d2_n8_o1_g0_03.mrdi,   2,         8,     12,          1,     0,    03, 2,   0.108863857,     13580768,          1, 0.000592482,     2593536,    0.04679805,      3277336,              n/a,              n/a,             n/a,             n/a,    1.403375794,   217779872,        211, 0.056348627,   105288080,    0.048459679,     3277160,              n/a,              n/a,             n/a,             n/a,    2.769272742,  1360739864,          8, 1.240354715,  1227930800,    0.046951448,     3277160,              n/a,              n/a,             n/a,             n/a,    1.414443088,   217780896,         25, 0.077334566,   105306032,    0.048631582,     3277160,              n/a,              n/a,             n/a,             n/a,    2.738163809,  1369179352,          1,  1.17243455,  1234053440,    0.047592669,     3277160,              n/a,              n/a,             n/a,             n/a,   1.405667486,   217779872,          1, 0.077391847,   105305008,   0.047909183,     3277160,              n/a,              n/a,             n/a,             n/a,   2.731243929,  1372531336,           1, 1.211335945,   1237708032,   0.048491967,     3277160,               n/a,               n/a,              n/a,              n/a,    1.395134554,     217779872,             1,  0.076150527,      105305008,    0.047281095,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.467891247,        2525166160,                 1,      2.889673301,         2377499376,      0.044960345,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   38, 38_manifold_lex_d2_n8_o1_g0_04.mrdi,   2,         8,     18,          1,     0,    04, 1,   0.067271796,      8603296,          1, 0.000226926,      887472,   0.001631072,         5736,              n/a,              n/a,             n/a,             n/a,    1.325603319,   175711792,         21, 0.044192534,    66508368,    0.001719398,        5720,              n/a,              n/a,             n/a,             n/a,    2.067071458,   680926744,          2, 0.589057815,   551363744,    0.001664515,        5720,              n/a,              n/a,             n/a,             n/a,    1.360187146,   175710016,          2, 0.043687713,    66506048,    0.001686095,        5720,              n/a,              n/a,             n/a,             n/a,    2.069001562,   685920720,          2, 0.584898175,   555234776,    0.001666258,        5720,              n/a,              n/a,             n/a,             n/a,   1.329699185,   175708432,          1, 0.043732517,    66505008,   0.001660538,        5720,              n/a,              n/a,             n/a,             n/a,   2.067543869,   688412880,           2, 0.584357501,    556861688,   0.001662389,        5720,               n/a,               n/a,              n/a,              n/a,    1.318461041,     175710064,             1,  0.045395887,       66506640,    0.001639155,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.665957008,        1145616448,                 1,      1.143731668,         1001311248,      0.001533059,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   38, 38_manifold_lex_d2_n8_o1_g0_04.mrdi,   2,         8,     12,          1,     0,    04, 2,   0.114437846,     13580608,          1, 0.000702989,     2593376,    0.05032102,      3277336,              n/a,              n/a,             n/a,             n/a,     1.42762284,   217779872,        197, 0.078213947,   105305008,    0.048741416,     3277160,              n/a,              n/a,             n/a,             n/a,    2.788914089,  1361214728,          3,   1.2416774,  1228381280,    0.048330705,     3277160,              n/a,              n/a,             n/a,             n/a,    1.424668476,   217780064,          3, 0.077251992,   105305008,    0.047962415,     3277160,              n/a,              n/a,             n/a,             n/a,    2.787078756,  1369594744,          2,  1.26327195,  1235538144,    0.047421513,     3277160,              n/a,              n/a,             n/a,             n/a,   1.405838155,   217779872,          1, 0.077637124,   105305008,   0.048152995,     3277160,              n/a,              n/a,             n/a,             n/a,   2.815378694,  1373157512,           2, 1.245958318,   1238336464,   0.048014415,     3277160,               n/a,               n/a,              n/a,              n/a,    1.423956645,     217786800,             1,  0.078968659,      105311936,    0.050764927,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.533035728,        2529651968,                 1,      2.951801752,         2381981120,      0.045372028,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   39, 39_manifold_lex_d2_n8_o1_g0_05.mrdi,   2,         8,     18,          1,     0,    05, 1,   0.066874636,      8603408,          1, 0.000236033,      887792,   0.001484496,         5720,              n/a,              n/a,             n/a,             n/a,    1.330429199,   175708432,          7, 0.044267976,    66505008,      0.0016946,        5720,              n/a,              n/a,             n/a,             n/a,    2.049076956,   681460784,          8, 0.525987531,   550490984,    0.001666766,        5720,              n/a,              n/a,             n/a,             n/a,    1.325540388,   175708976,          7, 0.042917978,    66505360,    0.001629306,        5720,              n/a,              n/a,             n/a,             n/a,    2.057580957,   686014144,          1, 0.585981017,   555253128,    0.001691312,        5720,              n/a,              n/a,             n/a,             n/a,    1.32870275,   175708432,          4, 0.043696017,    66505008,   0.001698706,        5720,              n/a,              n/a,             n/a,             n/a,   2.066750389,   688429600,           1, 0.592122049,    556879704,    0.00168917,        5720,               n/a,               n/a,              n/a,              n/a,    1.334856542,     175708624,             1,  0.044639585,       66505008,    0.001672428,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.745735353,        1146656336,                 1,      1.179801291,         1002514080,      0.001501849,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   39, 39_manifold_lex_d2_n8_o1_g0_05.mrdi,   2,         8,     12,          1,     0,    05, 2,   0.114135684,     13580816,          1, 0.000653627,     2593568,    0.04799938,      3277352,              n/a,              n/a,             n/a,             n/a,    1.424043651,   217781904,          7, 0.076998341,   105307040,    0.048187563,     3277160,              n/a,              n/a,             n/a,             n/a,    2.828810205,  1361211880,         26, 1.269597495,  1228451472,    0.047137291,     3277160,              n/a,              n/a,             n/a,             n/a,    1.432121559,   217779872,          7, 0.080895729,   105305008,    0.050353599,     3277160,              n/a,              n/a,             n/a,             n/a,    2.819788328,  1369551520,          1, 1.253169866,  1235593064,    0.046586675,     3277160,              n/a,              n/a,             n/a,             n/a,   1.425874859,   217780640,          4, 0.077986358,   105305776,   0.048436053,     3277160,              n/a,              n/a,             n/a,             n/a,   2.791155275,  1373504552,           1, 1.228686888,   1237399424,   0.047532698,     3277160,               n/a,               n/a,              n/a,              n/a,    1.406099183,     217779872,             1,  0.078334055,      105305008,    0.047736899,       3277160,                 n/a,                 n/a,                n/a,                n/a,       4.5375191,        2528780880,                 1,      2.948428239,         2381285504,      0.045415427,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   40, 40_manifold_lex_d2_n8_o1_g0_06.mrdi,   2,         8,     18,          1,     0,    06, 1,   0.064626329,      8603632,          1, 0.000237836,      888016,   0.001653365,         5720,              n/a,              n/a,             n/a,             n/a,    1.333468781,   175708432,          7, 0.043582367,    66505008,    0.001719309,        5720,              n/a,              n/a,             n/a,             n/a,    2.053930026,   680844760,          2, 0.526408699,   549891456,    0.001650569,        5720,              n/a,              n/a,             n/a,             n/a,    1.359758183,   175711008,          2, 0.044665885,    66507584,     0.00166722,        5720,              n/a,              n/a,             n/a,             n/a,    2.058015546,   685402704,          1, 0.593144864,   554665208,     0.00167269,        5720,              n/a,              n/a,             n/a,             n/a,   1.345630793,   175708976,          1, 0.045046347,    66505008,   0.001682569,        5720,              n/a,              n/a,             n/a,             n/a,   2.059539175,   687868704,           1, 0.539735635,    555315112,   0.001627596,        5720,               n/a,               n/a,              n/a,              n/a,    1.323730736,     175708624,             1,  0.045795995,       66505008,    0.001686827,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.676905177,        1142776112,                 1,      1.156940414,          998510416,      0.001671078,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   40, 40_manifold_lex_d2_n8_o1_g0_06.mrdi,   2,         8,     12,          1,     0,    06, 2,   0.115111763,     13580832,          1, 0.000609043,     2593600,   0.049917914,      3277336,              n/a,              n/a,             n/a,             n/a,    1.401508166,   217780416,         74, 0.076101144,   105305552,    0.047110214,     3277160,              n/a,              n/a,             n/a,             n/a,    2.729022214,  1360699480,          8, 1.222607171,  1227867152,    0.045698173,     3277160,              n/a,              n/a,             n/a,             n/a,    1.387913056,   217762944,          3, 0.063259969,   105288080,    0.048071428,     3277160,              n/a,              n/a,             n/a,             n/a,    2.799218463,  1368972544,          1, 1.248717406,  1234966296,    0.046262675,     3277160,              n/a,              n/a,             n/a,             n/a,   1.393973733,   217779872,          1, 0.063796657,   105305008,   0.047028834,     3277160,              n/a,              n/a,             n/a,             n/a,   2.733479901,  1372531864,           1, 1.221096541,   1237707536,   0.047047759,     3277160,               n/a,               n/a,              n/a,              n/a,    1.394312787,     217779872,             1,  0.076057541,      105305008,     0.04739949,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.385857484,        2523721920,                 1,      2.834595691,         2376053648,      0.044552295,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   41, 41_manifold_lex_d2_n8_o1_g0_07.mrdi,   2,         8,     18,          1,     0,    07, 1,   0.063998556,      8603232,          1, 0.000221165,      887600,   0.001647723,         5736,              n/a,              n/a,             n/a,             n/a,    1.325569595,   175710944,         63, 0.044460573,    66507520,    0.001649978,        5720,              n/a,              n/a,             n/a,             n/a,    2.057353142,   680960192,          3, 0.590832901,   551478184,    0.001660031,        5720,              n/a,              n/a,             n/a,             n/a,    1.326435908,   175708432,          3, 0.044494882,    66505008,    0.001701279,        5720,              n/a,              n/a,             n/a,             n/a,    2.035593368,   686073264,          5,  0.54749075,   555320376,    0.001638496,        5720,              n/a,              n/a,             n/a,             n/a,   1.323914725,   175691504,          1, 0.045661375,    66488080,   0.001719467,        5720,              n/a,              n/a,             n/a,             n/a,   2.045465827,   688473824,           1, 0.577868105,    556995848,   0.001688459,        5720,               n/a,               n/a,              n/a,              n/a,     1.32838735,     175708432,             1,  0.045864466,       66505008,    0.001698468,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.653527015,        1147198560,                 1,      1.136772046,         1002799824,      0.001538308,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   41, 41_manifold_lex_d2_n8_o1_g0_07.mrdi,   2,         8,     12,          1,     0,    07, 2,   0.109444863,     13580816,          1, 0.000616647,     2593392,   0.047009955,      3277336,              n/a,              n/a,             n/a,             n/a,     1.39644374,   217779872,         74, 0.075867641,   105305008,    0.048506214,     3277160,              n/a,              n/a,             n/a,             n/a,    2.838303483,  1361166600,          3, 1.314357516,  1228406096,    0.046183855,     3277160,              n/a,              n/a,             n/a,             n/a,    1.399482603,   217780416,          3, 0.076446527,   105305008,    0.048002268,     3277160,              n/a,              n/a,             n/a,             n/a,    2.766477878,  1369603944,          5,   1.2497624,  1235596416,    0.047256073,     3277160,              n/a,              n/a,             n/a,             n/a,   1.401713796,   217779872,          1, 0.077564683,   105305008,   0.048241641,     3277160,              n/a,              n/a,             n/a,             n/a,   2.809959902,  1373647208,           1, 1.249741784,   1237419456,   0.047730153,     3277160,               n/a,               n/a,              n/a,              n/a,    1.401013449,     217779872,             1,   0.07846193,      105305008,     0.04790288,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.530221302,        2531764912,                 1,      2.957691215,         2384096192,      0.044425674,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   42, 42_manifold_lex_d2_n8_o1_g0_08.mrdi,   2,         8,     18,          1,     0,    08, 1,   0.063943704,      8603440,          1, 0.000226996,      887824,   0.001628928,         5720,              n/a,              n/a,             n/a,             n/a,    1.322609588,   175708432,         10, 0.043600686,    66505008,    0.001660085,        5720,              n/a,              n/a,             n/a,             n/a,    2.053877663,   680668232,          7, 0.537603613,   550021552,    0.001537336,        5720,              n/a,              n/a,             n/a,             n/a,    1.315864432,   175708432,          2, 0.043775598,    66505008,    0.001578582,        5720,              n/a,              n/a,             n/a,             n/a,    2.053236751,   685525032,          1,  0.58646695,   554841760,    0.001506528,        5720,              n/a,              n/a,             n/a,             n/a,   1.322149144,   175708432,          2, 0.045621962,    66505008,   0.001692076,        5720,              n/a,              n/a,             n/a,             n/a,   2.057188549,   687972416,           1, 0.583760759,    556492504,   0.001731991,        5720,               n/a,               n/a,              n/a,              n/a,      1.3240236,     175709168,             1,  0.044381343,       66505008,    0.001763069,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.714526482,        1143863648,                 1,      1.183927092,          999839488,      0.001478074,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   42, 42_manifold_lex_d2_n8_o1_g0_08.mrdi,   2,         8,     12,          1,     0,    08, 2,   0.110303334,     13580816,          1, 0.000578607,     2593568,   0.047477814,      3277352,              n/a,              n/a,             n/a,             n/a,    1.376445367,   217779872,        118, 0.062496292,   105305008,    0.047446645,     3277160,              n/a,              n/a,             n/a,             n/a,    2.765971303,  1361062360,          7, 1.249332841,  1228285568,    0.047385631,     3277160,              n/a,              n/a,             n/a,             n/a,    1.395874489,   217779872,          2, 0.077953905,   105305008,    0.047211423,     3277160,              n/a,              n/a,             n/a,             n/a,    2.771825513,  1369685696,          5, 1.263006417,  1235714040,    0.048185381,     3277160,              n/a,              n/a,             n/a,             n/a,    1.39823202,   217779872,          2, 0.076492945,   105305008,   0.048249321,     3277160,              n/a,              n/a,             n/a,             n/a,   2.813920527,  1373503880,           2, 1.244598231,   1237648224,   0.047486823,     3277160,               n/a,               n/a,              n/a,              n/a,    1.396453699,     217780416,             1,  0.076284041,      105305008,    0.048491317,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.413601061,        2523423840,                 1,      2.855473883,         2375863232,      0.044045259,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   43, 43_manifold_lex_d2_n8_o1_g0_09.mrdi,   2,         8,     18,          1,     0,    09, 1,   0.063788549,      8603120,          1, 0.000231745,      887488,   0.001636643,         5736,              n/a,              n/a,             n/a,             n/a,    1.320131858,   175708976,         17, 0.042925177,    66505008,    0.001679324,        5720,              n/a,              n/a,             n/a,             n/a,    2.081017251,   680628976,          2, 0.596693009,   551063704,     0.00150198,        5720,              n/a,              n/a,             n/a,             n/a,     1.32734577,   175708432,          2, 0.044232117,    66505008,    0.001622326,        5720,              n/a,              n/a,             n/a,             n/a,    2.080268897,   685685528,          1, 0.606476288,   554949920,    0.001703108,        5720,              n/a,              n/a,             n/a,             n/a,    1.31320052,   175708624,          2, 0.043117188,    66505008,   0.001543698,        5720,              n/a,              n/a,             n/a,             n/a,    2.04948179,   688608872,           1, 0.534764926,    555645936,   0.001530754,        5720,               n/a,               n/a,              n/a,              n/a,    1.318108783,     175708432,             1,  0.044594562,       66505008,    0.001644006,          5720,                 n/a,                 n/a,                n/a,                n/a,      2.74331494,        1145469296,                 1,      1.249926218,         1002387776,      0.001602639,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   43, 43_manifold_lex_d2_n8_o1_g0_09.mrdi,   2,         8,     12,          1,     0,    09, 2,   0.114618413,     13580080,          1, 0.000668936,     2592832,   0.049570861,      3277352,              n/a,              n/a,             n/a,             n/a,    1.395893778,   217779872,        197, 0.075860851,   105305008,    0.047197766,     3277160,              n/a,              n/a,             n/a,             n/a,    2.820904213,  1361077776,          2,  1.26515679,  1228306088,    0.048245963,     3277160,              n/a,              n/a,             n/a,             n/a,    1.399418645,   217779872,          2, 0.076665932,   105305008,    0.050292265,     3277160,              n/a,              n/a,             n/a,             n/a,    2.744100289,  1369674112,          3, 1.246367935,  1235714568,    0.046115102,     3277160,              n/a,              n/a,             n/a,             n/a,   1.396433204,   217780064,          2, 0.076042745,   105305008,    0.04755229,     3277160,              n/a,              n/a,             n/a,             n/a,   2.764724096,  1373803528,           2, 1.222520907,   1237642128,   0.048451208,     3277160,               n/a,               n/a,              n/a,              n/a,      1.3905365,     217780416,             1,  0.076918656,      105305008,    0.047558528,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.469724631,        2527071760,                 1,      2.912087974,         2379403072,      0.045889675,           3277224,                     n/a,                     n/a,                    n/a,                    n/a
   44, 44_manifold_lex_d2_n8_o1_g0_10.mrdi,   2,         8,     18,          1,     0,    10, 1,   0.063737596,      8603024,          1,  0.00023424,      887392,   0.001605113,         5736,              n/a,              n/a,             n/a,             n/a,    1.315409406,   175710704,          7, 0.043843203,    66506544,    0.001678671,        5720,              n/a,              n/a,             n/a,             n/a,    2.039713952,   680708184,          2, 0.532976634,   550098752,    0.001686766,        5720,              n/a,              n/a,             n/a,             n/a,    1.322642254,   175708432,          2, 0.044732893,    66505008,    0.001705682,        5720,              n/a,              n/a,             n/a,             n/a,    2.036655812,   685684064,          1, 0.577371282,   554948616,    0.001704619,        5720,              n/a,              n/a,             n/a,             n/a,    1.32307742,   175708432,          1, 0.045349921,    66505008,   0.001664854,        5720,              n/a,              n/a,             n/a,             n/a,   2.020044959,   688479088,           1, 0.501830472,    555657464,   0.001644888,        5720,               n/a,               n/a,              n/a,              n/a,    1.313762502,     175708432,             1,  0.044922748,       66505008,    0.001681827,          5720,                 n/a,                 n/a,                n/a,                n/a,      2.72609023,        1146036416,                 1,       1.25599393,         1002918928,      0.001495066,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   44, 44_manifold_lex_d2_n8_o1_g0_10.mrdi,   2,         8,     12,          1,     0,    10, 2,   0.109100073,     13580656,          1, 0.000605026,     2593408,   0.046780522,      3277352,              n/a,              n/a,             n/a,             n/a,    1.398851115,   217780768,         88,  0.07633022,   105305904,     0.04762653,     3277160,              n/a,              n/a,             n/a,             n/a,    2.790907686,  1361075000,          2, 1.283710673,  1228310464,    0.046799859,     3277160,              n/a,              n/a,             n/a,             n/a,    1.408285985,   217779872,          2, 0.077880962,   105305008,    0.047884315,     3277160,              n/a,              n/a,             n/a,             n/a,    2.765882989,  1369727296,          3, 1.254701275,  1235721128,     0.04707492,     3277160,              n/a,              n/a,             n/a,             n/a,   1.394683895,   217779872,          2, 0.076986425,   105305008,   0.048176889,     3277160,              n/a,              n/a,             n/a,             n/a,   2.744425182,  1373393144,           2,   1.2265792,   1238574256,   0.047686378,     3277160,               n/a,               n/a,              n/a,              n/a,    1.391199496,     217780416,             1,  0.077859046,      105305008,    0.047379593,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.490478945,        2529487584,                 1,      2.930503082,         2381820976,      0.044879404,           3277176,                     n/a,                     n/a,                    n/a,                    n/a
   45, 45_manifold_lex_d2_n8_o1_g0_11.mrdi,   2,         8,     18,          1,     0,    11, 1,   0.063062732,      8603328,          1, 0.000231654,      887712,   0.001572429,         5720,              n/a,              n/a,             n/a,             n/a,    1.313945785,   175709408,         10, 0.044469605,    66505984,    0.001709026,        5720,              n/a,              n/a,             n/a,             n/a,    2.029548569,   681033592,          3, 0.521238092,   550143360,    0.001665302,        5720,              n/a,              n/a,             n/a,             n/a,     1.31372275,   175708976,          3, 0.045111883,    66505008,    0.001698886,        5720,              n/a,              n/a,             n/a,             n/a,    2.062777327,   685734368,          1, 0.596376197,   554971064,    0.001488183,        5720,              n/a,              n/a,             n/a,             n/a,   1.309549286,   175708432,          4, 0.042918977,    66505008,   0.001654816,        5720,              n/a,              n/a,             n/a,             n/a,   2.046261822,   688123104,           1, 0.588876873,    556595720,   0.001678339,        5720,               n/a,               n/a,              n/a,              n/a,    1.321415424,     175708432,             1,  0.046817466,       66505008,    0.001670193,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.684595793,        1146123632,                 1,      1.161332925,         1001734240,      0.001538778,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   45, 45_manifold_lex_d2_n8_o1_g0_11.mrdi,   2,         8,     12,          1,     0,    11, 2,   0.117325257,     13580560,          1, 0.000624182,     2593328,   0.050527049,      3277336,              n/a,              n/a,             n/a,             n/a,    1.389809362,   217780064,        109, 0.076116005,   105305008,    0.047515698,     3277160,              n/a,              n/a,             n/a,             n/a,    2.747698837,  1360840808,          3, 1.243599363,  1228031056,    0.046711219,     3277160,              n/a,              n/a,             n/a,             n/a,    1.394974136,   217779872,         40, 0.076462055,   105305008,    0.047941617,     3277160,              n/a,              n/a,             n/a,             n/a,    2.773804073,  1369348568,          3, 1.265060639,  1235320272,    0.047199314,     3277160,              n/a,              n/a,             n/a,             n/a,   1.390169179,   217779872,          7,   0.0787046,   105305008,   0.047691166,     3277160,              n/a,              n/a,             n/a,             n/a,   2.774195508,  1373401032,           2, 1.227827251,   1237174416,   0.048685353,     3277160,               n/a,               n/a,              n/a,              n/a,    1.390962283,     217780416,             1,  0.076418995,      105305008,    0.047858099,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.466115831,        2530502352,                 1,      2.904933162,         2382837056,      0.045300479,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   46, 46_manifold_lex_d2_n8_o1_g0_12.mrdi,   2,         8,     18,          1,     0,    12, 1,   0.063471678,      8603328,          1, 0.000227427,      887696,   0.001563485,         5736,              n/a,              n/a,             n/a,             n/a,    1.313077653,   175708976,          7, 0.043462935,    66505008,    0.001659955,        5720,              n/a,              n/a,             n/a,             n/a,    2.034767643,   681323488,          2, 0.579931829,   551830616,    0.001617563,        5720,              n/a,              n/a,             n/a,             n/a,    1.315031932,   175708432,          9, 0.043937933,    66505008,    0.001680371,        5720,              n/a,              n/a,             n/a,             n/a,      2.0552808,   686593224,          2, 0.594958297,   555892368,    0.001497227,        5720,              n/a,              n/a,             n/a,             n/a,   1.307287926,   175708432,          2, 0.046676665,    66505008,    0.00162633,        5720,              n/a,              n/a,             n/a,             n/a,     2.0414705,   689087848,           1, 0.582232419,    557601632,   0.001612534,        5720,               n/a,               n/a,              n/a,              n/a,    1.321680624,     175708432,             1,  0.045376988,       66505008,    0.001671736,          5720,                 n/a,                 n/a,                n/a,                n/a,      2.67786212,        1148889904,                 1,      1.155404822,         1004594464,      0.001525097,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   46, 46_manifold_lex_d2_n8_o1_g0_12.mrdi,   2,         8,     12,          1,     0,    12, 2,   0.109700462,     13581040,          1,  0.00067476,     2593808,   0.047061179,      3277336,              n/a,              n/a,             n/a,             n/a,    1.394168204,   217779872,         52, 0.076503521,   105305008,    0.047607277,     3277160,              n/a,              n/a,             n/a,             n/a,      2.7779126,  1361687776,          2, 1.268627975,  1228919768,    0.046673489,     3277160,              n/a,              n/a,             n/a,             n/a,     1.38511156,   217779872,         19, 0.075347413,   105305008,    0.048074426,     3277160,              n/a,              n/a,             n/a,             n/a,    2.753136018,  1370484200,          2, 1.244248671,  1236509568,    0.046429522,     3277160,              n/a,              n/a,             n/a,             n/a,   1.397047785,   217779872,          2, 0.075592073,   105305008,   0.047268601,     3277160,              n/a,              n/a,             n/a,             n/a,   2.797617185,  1374181056,           2, 1.287327531,   1239434696,    0.04794857,     3277160,               n/a,               n/a,              n/a,              n/a,    1.398568769,     217780416,             1,  0.076318184,      105305008,     0.04816193,       3277160,                 n/a,                 n/a,                n/a,                n/a,      4.47243627,        2535630288,                 1,      2.909733188,         2388056640,      0.044990213,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   47, 47_manifold_lex_d2_n8_o1_g0_13.mrdi,   2,         8,     18,          1,     0,    13, 1,   0.062679026,      8603024,          1, 0.000232787,      887008,   0.001470903,         5736,              n/a,              n/a,             n/a,             n/a,    1.318266059,   175709360,          7, 0.043571398,    66505744,    0.001672491,        5720,              n/a,              n/a,             n/a,             n/a,    2.038560544,   680516240,          1, 0.573473852,   551024424,    0.001506621,        5720,              n/a,              n/a,             n/a,             n/a,    1.310924095,   175711616,          2, 0.043792322,    66508192,    0.001695494,        5720,              n/a,              n/a,             n/a,             n/a,    2.067343002,   685676512,          1, 0.605621903,   554971848,    0.001548339,        5720,              n/a,              n/a,             n/a,             n/a,   1.324924518,   175708432,          2,  0.04496679,    66488080,    0.00165565,        5720,              n/a,              n/a,             n/a,             n/a,   2.052485934,   688241768,           1, 0.588117696,    556690432,   0.001493223,        5720,               n/a,               n/a,              n/a,              n/a,    1.311829116,     175713824,             1,  0.044171582,       66510400,    0.001630459,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.705268665,        1145840240,                 1,      1.230789499,         1002755952,       0.00195211,              5736,                     n/a,                     n/a,                    n/a,                    n/a
   47, 47_manifold_lex_d2_n8_o1_g0_13.mrdi,   2,         8,     12,          1,     0,    13, 2,   0.109350711,     13580896,          1, 0.000617303,     2593664,   0.046845484,      3277336,              n/a,              n/a,             n/a,             n/a,    1.377045583,   217780416,         68, 0.064032108,   105305008,    0.047208953,     3277160,              n/a,              n/a,             n/a,             n/a,    2.749406414,  1361650000,          1, 1.232182226,  1228815480,    0.046031814,     3277160,              n/a,              n/a,             n/a,             n/a,    1.405217946,   217786624,          3, 0.076277911,   105311216,    0.050158735,     3277160,              n/a,              n/a,             n/a,             n/a,    2.728295974,  1370712216,          1,  1.22394537,  1236679056,    0.046914702,     3277160,              n/a,              n/a,             n/a,             n/a,   1.395777903,   217779872,          7, 0.075355088,   105305008,   0.048025509,     3277160,              n/a,              n/a,             n/a,             n/a,   2.745170295,  1375011816,           1, 1.206811993,   1238865376,   0.045967149,     3277160,               n/a,               n/a,              n/a,              n/a,     1.39160625,     217779872,             1,  0.076606058,      105305008,    0.047880608,       3277160,                 n/a,                 n/a,                n/a,                n/a,      4.43964909,        2529827648,                 1,      2.875429217,         2382165312,      0.046432455,           3277224,                     n/a,                     n/a,                    n/a,                    n/a
   48, 48_manifold_lex_d2_n8_o1_g0_14.mrdi,   2,         8,     18,          1,     0,    14, 1,   0.066417001,      8603776,          1, 0.000261801,      887968,   0.001804132,         5720,              n/a,              n/a,             n/a,             n/a,    1.314689014,   175708624,          7, 0.044152943,    66505008,    0.001677794,        5720,              n/a,              n/a,             n/a,             n/a,    2.068451951,   681138680,          1, 0.595269389,   551616080,    0.001712572,        5720,              n/a,              n/a,             n/a,             n/a,    1.317839147,   175708624,          2, 0.044970615,    66505008,    0.001660493,        5720,              n/a,              n/a,             n/a,             n/a,      2.0504288,   686344944,          1, 0.585068903,   555669128,     0.00158929,        5720,              n/a,              n/a,             n/a,             n/a,   1.316316032,   175708432,          1, 0.046445189,    66505008,   0.001712541,        5720,              n/a,              n/a,             n/a,             n/a,   2.042597645,   689337592,           1, 0.530382226,    556487824,   0.001683881,        5720,               n/a,               n/a,              n/a,              n/a,    1.310818081,     175711424,             1,  0.044819057,       66507456,      0.0016618,          5720,                 n/a,                 n/a,                n/a,                n/a,     2.721639005,        1148957424,                 1,      1.197016443,         1004621984,      0.001625412,              5720,                     n/a,                     n/a,                    n/a,                    n/a
   48, 48_manifold_lex_d2_n8_o1_g0_14.mrdi,   2,         8,     12,          1,     0,    14, 2,    0.11024859,     13580856,          1, 0.000638008,     2593592,   0.047471745,      3277336,              n/a,              n/a,             n/a,             n/a,    1.377284544,   217781536,         44, 0.061902693,   105306416,    0.047330681,     3277160,              n/a,              n/a,             n/a,             n/a,    2.753927222,  1362133968,          1, 1.248584361,  1229371000,    0.047198802,     3277160,              n/a,              n/a,             n/a,             n/a,    1.396119716,   217781904,          6,  0.07612505,   105307040,       0.047847,     3277160,              n/a,              n/a,             n/a,             n/a,    2.738671185,  1371331960,          1, 1.233918903,  1237297952,    0.047191721,     3277160,              n/a,              n/a,             n/a,             n/a,   1.392897985,   217780848,          1, 0.077308432,   105305984,   0.047837063,     3277160,              n/a,              n/a,             n/a,             n/a,   2.750590507,  1375272120,           1, 1.240010768,   1240476880,   0.048422502,     3277160,               n/a,               n/a,              n/a,              n/a,    1.390225127,     217787024,             1,  0.077297829,      105312160,    0.047767552,       3277160,                 n/a,                 n/a,                n/a,                n/a,     4.452126975,        2537456272,                 1,      2.897844022,         2389786032,      0.044468009,           3277160,                     n/a,                     n/a,                    n/a,                    n/a
   49, 49_manifold_lex_d2_n8_o1_g1_01.mrdi,   2,         8,     24,          1,     1,    01, 1,    0.22501981,     26026720,          1, 0.000260218,     1180560,   0.163308214,     17136264,                2,                2,               6,               3,    1.482268259,   221104624,          7, 0.053629895,    95168016,    0.166909164,    16738904,                2,                2,               6,               3,    2.362650423,   888896280,          2, 0.705463913,   741235664,    0.162224767,    16713304,                2,                2,               6,               3,    1.484548165,   213033552,          2,  0.04948881,    87097008,    0.166668419,    16738648,                2,                2,               6,               3,    2.404933416,   894597536,          1, 0.787938373,   747127336,    0.163305566,    16715448,                2,                2,               6,               3,   1.508200915,   213118016,          1, 0.049395044,    87097008,   0.189758954,    16823304,                2,                2,               6,               3,   2.364500949,   897793464,           1, 0.707188825,    748127920,   0.163295383,    16713352,                 2,                 2,                6,                3,    1.499429853,     213032528,             1,  0.050004741,       87097008,     0.18288648,      16737816,                   2,                   2,                  6,                  3,     3.232469215,        1502436992,                 1,      1.556462267,         1341336560,      0.155650692,          16712552,                       2,                       2,                      6,                      3
   49, 49_manifold_lex_d2_n8_o1_g1_01.mrdi,   2,         8,     16,          1,     1,    01, 2,   3.412610847,   1835299328,          1, 0.000940175,     3450160,   3.347240584,   1824138888,                6,                3,            5179,              20,  592.849658983, 10596610288,         52, 0.089471953,   136857008,  591.490096606, 10350555576,                6,                3,            4818,              20,  593.904031607, 12111650784,          2, 1.565652281,  1626369312,  590.885161175, 10355702544,                6,                3,            4818,              20,   49.176145648,  8502411928,          3, 0.072873819,   136840080,   47.839143781,  8256357024,                6,                3,            5169,              20,   51.021127992, 10026156608,          1, 1.611851013,  1634568640,   47.954992709,  8260826880,                6,                3,            5169,              20,  34.692113707,  6019035888,          1,  0.09247944,   136857008,  33.329375334,  5772981176,                6,                3,            5179,              20,   36.19208616,  7544207488,           1, 1.580592508,   1637572112,  33.157267951,  5775068832,                 6,                 3,             5179,               20,    8.119380145,    2488408840,             1,  0.092051392,      136840080,    6.748065258,    2242354128,                   6,                   3,               5179,                 20,    11.887469188,        5529367816,                 1,      3.781714392,         3161852144,      6.595125086,        2223135840,                       6,                       3,                   5179,                     20
   50, 50_manifold_lex_d2_n8_o1_g1_02.mrdi,   2,         8,     24,          1,     1,    02, 1,   0.221997284,     16427856,          1, 0.000261561,     1180656,   0.147276048,      7520376,              n/a,              n/a,             n/a,             n/a,     1.47607331,   211883456,          4,  0.06283776,    95165008,    0.146372441,     7520200,              n/a,              n/a,             n/a,             n/a,    2.355610957,   881413384,          1, 0.721577394,   742946288,    0.146907147,     7520200,              n/a,              n/a,             n/a,             n/a,    1.484621122,   203814912,          3,  0.06052753,    87097008,     0.15054154,     7520200,              n/a,              n/a,             n/a,             n/a,    2.390173006,   887552104,          1, 0.786327101,   749277568,    0.145285291,     7520200,              n/a,              n/a,             n/a,             n/a,    1.46084777,   203814912,          1, 0.049696271,    87097008,   0.146341317,     7520200,              n/a,              n/a,             n/a,             n/a,   2.355777945,   890808840,           1, 0.715158485,    750537472,   0.144824439,     7520200,               n/a,               n/a,              n/a,              n/a,     1.46828337,     203814912,             1,  0.049938296,       87097008,    0.145374392,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.205309447,        1500697968,                 1,      1.560698043,         1348782528,      0.138531385,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   50, 50_manifold_lex_d2_n8_o1_g1_02.mrdi,   2,         8,     16,          1,     1,    02, 2, 166.280380532,  60910806216,          1, 0.001087952,     3452416, 166.216905605,  60899643904,                6,                3,          115992,              22,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,           oot,         oot,        oot,         oot,         oot,           oot,         oot,              oot,              oot,             oot,             oot,           oot,         oot,         oot,         oot,          oot,           oot,         oot,               oot,               oot,              oot,              oot, 1763.694710678,   72707329944,             1,  0.092703636,      136857568, 1762.361825427,   72461274672,                   6,                   3,             115992,                 22,  1767.520642207,       75789421888,                 1,       4.13708743,         3189875008,   1761.911814913,       72456417176,                       6,                       3,                 115992,                     22
   51, 51_manifold_lex_d2_n8_o1_g1_03.mrdi,   2,         8,     24,          1,     1,    03, 1,   0.211501438,     16410304,          1, 0.000317436,     1180016,   0.148271621,      7520392,              n/a,              n/a,             n/a,             n/a,    1.475953381,   211882912,          1, 0.063895746,    95165008,    0.143543978,     7520200,              n/a,              n/a,             n/a,             n/a,    2.427340643,   879793976,          1, 0.802767957,   742673904,    0.146199682,     7520200,              n/a,              n/a,             n/a,             n/a,    1.484921383,   203821360,          5, 0.061073189,    87103456,    0.150669041,     7520200,              n/a,              n/a,             n/a,             n/a,    2.421053653,   885995920,          1, 0.814917912,   747741304,    0.148389483,     7520200,              n/a,              n/a,             n/a,             n/a,   1.467591407,   203814912,          1, 0.049646532,    87097008,   0.147683687,     7520200,              n/a,              n/a,             n/a,             n/a,   2.368385921,   889345552,           1, 0.730679084,    748869768,   0.143166971,     7520200,               n/a,               n/a,              n/a,              n/a,    1.477003483,     203822912,             1,  0.063114449,       87105008,    0.148866919,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.208293406,        1495728528,                 1,      1.558901177,         1343818784,       0.13933584,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   51, 51_manifold_lex_d2_n8_o1_g1_03.mrdi,   2,         8,     16,          1,     1,    03, 2,  17.286680733,  12326416984,          1, 0.000920488,     3450832,  17.223210295,  12315256256,                6,                3,           20293,              18, 1497.685408028, 39405963000,          7, 0.086616231,   136857008, 1496.328440972, 39159908288,                6,                3,           17480,              18,  1499.38198018, 40913809232,          6,  1.56187492,  1628016904,  1496.36679857, 39156229304,                6,                3,           17480,              18, 1149.318894362, 35379772744,          3, 0.093684205,   136865008, 1147.958160947, 35133710032,                6,                3,           20077,              18, 1150.585395322, 36906539712,          1, 1.537962481,  1635976656, 1147.556560822, 35138421712,                6,                3,           20077,              18, 711.069767472, 24007431440,          1,  0.09390953,   136857008, 709.716396789, 23761376728,                6,                3,           20293,              18, 712.410611496, 25536081664,           1, 1.548045907,   1640430176,  709.43203582, 23764097376,                 6,                 3,            20293,               18,   20.457610263,   11953862888,             1,  0.091601493,      136857008,   19.110783664,   11707808176,                   6,                   3,              20293,                 18,    24.308837325,       14992835408,                 1,      4.038427824,         3177554528,     18.774330988,       11670888120,                       6,                       3,                  20293,                     18
   52, 52_manifold_lex_d2_n8_o1_g1_04.mrdi,   2,         8,     24,          1,     1,    04, 1,   0.210308234,     16410528,          1, 0.000288271,     1180240,   0.148431958,      7520392,              n/a,              n/a,             n/a,             n/a,    1.482777388,   211883104,          1, 0.065073397,    95165008,    0.148908621,     7520200,              n/a,              n/a,             n/a,             n/a,    2.350499474,   880694544,          1, 0.750878026,   743589928,    0.147906221,     7520200,              n/a,              n/a,             n/a,             n/a,    1.473435975,   203814912,          1, 0.060548856,    87097008,    0.147143991,     7520200,              n/a,              n/a,             n/a,             n/a,    2.351465263,   887254272,          1, 0.731970904,   749012872,    0.142607649,     7520200,              n/a,              n/a,             n/a,             n/a,   1.468104239,   203814912,          2, 0.050317386,    87097008,   0.146720296,     7520200,              n/a,              n/a,             n/a,             n/a,   2.400626185,   890304432,           1, 0.791733637,    751262408,   0.146339312,     7520200,               n/a,               n/a,              n/a,              n/a,    1.474596155,     203815104,             1,  0.062672452,       87097008,    0.147337716,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.189744534,        1499357264,                 1,      1.537633812,         1347449072,        0.1371458,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   52, 52_manifold_lex_d2_n8_o1_g1_04.mrdi,   2,         8,     16,          1,     1,    04, 2, 687.317048575, 258089322888,          1, 0.001049429,     3450672, 687.255046873, 258078162320,                6,                3,          157404,              22,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,           oot,         oot,        oot,         oot,         oot,           oot,         oot,              oot,              oot,             oot,             oot,           oot,         oot,         oot,         oot,          oot,           oot,         oot,               oot,               oot,              oot,              oot,            oot,           oot,           oot,          oot,            oot,            oot,           oot,                 oot,                 oot,                oot,                oot,             oot,               oot,               oot,              oot,                oot,              oot,               oot,                     oot,                     oot,                    oot,                    oot
   53, 53_manifold_lex_d2_n8_o1_g1_05.mrdi,   2,         8,     24,          1,     1,    05, 1,   0.207754869,     16410240,          1, 0.000277581,     1179760,   0.145444564,      7520392,              n/a,              n/a,             n/a,             n/a,    1.536576101,   211882912,          1, 0.046024332,    95148080,    0.147837396,     7520200,              n/a,              n/a,             n/a,             n/a,     2.41750739,   881757952,          3, 0.807503998,   744671672,    0.145144396,     7520200,              n/a,              n/a,             n/a,             n/a,    1.469860366,   203814912,          1, 0.060698892,    87097008,    0.146164288,     7520200,              n/a,              n/a,             n/a,             n/a,    2.397318604,   888476112,          1, 0.780435146,   750169736,    0.148396308,     7520200,              n/a,              n/a,             n/a,             n/a,    1.47359821,   203814912,          3, 0.059583002,    87097008,   0.147831949,     7520200,              n/a,              n/a,             n/a,             n/a,   2.363822928,   891896792,           1, 0.709679241,    751572384,   0.143293063,     7520200,               n/a,               n/a,              n/a,              n/a,    1.484737841,     203815456,             1,   0.06605776,       87097008,    0.151821625,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.195254114,        1504443296,                 1,      1.550073623,         1352584224,      0.136610983,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   53, 53_manifold_lex_d2_n8_o1_g1_05.mrdi,   2,         8,     16,          1,     1,    05, 2,           oom,          oom,        oom,         oom,         oom,           oom,          oom,              oom,              oom,             oom,             oom,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,           oot,         oot,        oot,         oot,         oot,           oot,         oot,              oot,              oot,             oot,             oot,           oot,         oot,         oot,         oot,          oot,           oot,         oot,               oot,               oot,              oot,              oot,            oom,           oom,           oom,          oom,            oom,            oom,           oom,                 oom,                 oom,                oom,                oom,             oom,               oom,               oom,              oom,                oom,              oom,               oom,                     oom,                     oom,                    oom,                    oom
   54, 54_manifold_lex_d2_n8_o1_g1_06.mrdi,   2,         8,     24,          1,     1,    06, 1,    0.20860078,     16410656,          1,  0.00030864,     1180368,   0.144724696,      7520392,              n/a,              n/a,             n/a,             n/a,    1.689119779,   211883456,          3, 0.255138081,    95148080,    0.146078516,     7520200,              n/a,              n/a,             n/a,             n/a,     2.43543752,   880374240,          1, 0.805959602,   743254584,    0.146672922,     7520200,              n/a,              n/a,             n/a,             n/a,    1.480444158,   203816576,          3, 0.040121322,    87081744,    0.144176227,     7520200,              n/a,              n/a,             n/a,             n/a,    2.344737352,   886839992,          1, 0.725457842,   748536528,      0.1446375,     7520200,              n/a,              n/a,             n/a,             n/a,   1.459994081,   203814912,          3, 0.041687715,    87080080,    0.14498898,     7520200,              n/a,              n/a,             n/a,             n/a,   2.330308523,   890306368,           1, 0.691551269,    749811560,   0.143345996,     7520200,               n/a,               n/a,              n/a,              n/a,    1.486502591,     203814912,             1,   0.06494124,       87097008,    0.151740291,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.161183901,        1497706960,                 1,      1.513472988,         1345888736,      0.137900347,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   54, 54_manifold_lex_d2_n8_o1_g1_06.mrdi,   2,         8,     16,          1,     1,    06, 2, 125.170644386,  58324330160,          1, 0.000930176,     3450328, 125.107738656,  58313169936,                6,                3,           59228,              19,  376.564713218, 34273283088,         41, 0.082543801,   136840080,  375.214798189, 34027228376,                6,                3,           47050,              19,  378.426733188, 35786841224,          3, 1.539707122,  1629193936,  375.413496593, 34028090296,                6,                3,           47050,              19,   377.90903002, 54875902200,          3, 0.088734765,   136840080,  376.564100239, 54629847488,                6,                3,           58471,              19,   380.34347354, 56399786616,          1, 1.554835646,  1638685376,  377.325865354, 54630330280,                6,                3,           58471,              19, 448.510291387, 59489650552,          3, 0.077402272,   136840080, 447.142330175, 59243595104,                6,                3,           59223,              19, 449.458197452, 61017396768,           1, 1.561552876,   1642516784, 446.438559159, 59243352752,                 6,                 3,            59223,               19,   129.55073975,   58787779952,             1,   0.09102016,      136857008,  128.214101103,   58541724696,                   6,                   3,              59228,                 19,   133.942465262,       61867977992,                 1,       4.06434198,         3183367408,    128.372196727,       58540226640,                       6,                       3,                  59228,                     19
   55, 55_manifold_lex_d2_n8_o1_g1_07.mrdi,   2,         8,     24,          1,     1,    07, 1,   0.207061714,     16410416,          1,   0.0002828,     1180128,   0.145597671,      7520392,              n/a,              n/a,             n/a,             n/a,    1.478674853,   211882912,          1, 0.058744811,    95148080,    0.148035404,     7520200,              n/a,              n/a,             n/a,             n/a,    2.373245599,   881318096,          1, 0.732127549,   742867256,    0.148610453,     7520200,              n/a,              n/a,             n/a,             n/a,    1.465656904,   203814912,          1, 0.058960937,    87097008,    0.144863965,     7520200,              n/a,              n/a,             n/a,             n/a,    2.376858422,   887524008,          1, 0.783868574,   749249152,    0.143427219,     7520200,              n/a,              n/a,             n/a,             n/a,   1.467658663,   203814912,          1, 0.061731716,    87097008,   0.146692636,     7520200,              n/a,              n/a,             n/a,             n/a,   2.358389219,   891035352,           1, 0.720548027,    750556896,   0.143035043,     7520200,               n/a,               n/a,              n/a,              n/a,    1.479034072,     203814912,             1,   0.06383972,       87097008,    0.149158159,       7520200,                 n/a,                 n/a,                n/a,                n/a,     3.153000448,        1500818688,                 1,       1.51607462,         1348959824,      0.137272589,           7520200,                     n/a,                     n/a,                    n/a,                    n/a
   55, 55_manifold_lex_d2_n8_o1_g1_07.mrdi,   2,         8,     16,          1,     1,    07, 2,           oom,          oom,        oom,         oom,         oom,           oom,          oom,              oom,              oom,             oom,             oom,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,            oot,         oot,        oot,         oot,         oot,            oot,         oot,              oot,              oot,             oot,             oot,           oom,         oom,        oom,         oom,         oom,           oom,         oom,              oom,              oom,             oom,             oom,           oot,         oot,         oot,         oot,          oot,           oot,         oot,               oot,               oot,              oot,              oot,            oom,           oom,           oom,          oom,            oom,            oom,           oom,                 oom,                 oom,                oom,                oom,             oom,               oom,               oom,              oom,                oom,              oom,               oom,                     oom,                     oom,                    oom,                    oom


==> tmp.csv <==
index,instance,dim,nVertices,nFaces,orientable,genus,index,q,QQLvTime,QQLvMemory,QQLvTrials,QQLvTimeA,QQLvMemoryA,QQLvTimeB,QQLvMemory,QQLvmaxLenBefore,QQLvmaxDegBefore,QQLvmaxLenAfter,QQLvmaxDegAfter,F2LvTime,F2LvMemory,F2LvTrials,F2LvTimeA,F2LvMemoryA,F2LvTimeB,F2LvMemory,F2LvmaxLenBefore,F2LvmaxDegBefore,F2LvmaxLenAfter,F2LvmaxDegAfter,F4LvTime,F4LvMemory,F4LvTrials,F4LvTimeA,F4LvMemoryA,F4LvTimeB,F4LvMemory,F4LvmaxLenBefore,F4LvmaxDegBefore,F4LvmaxLenAfter,F4LvmaxDegAfter,F3LvTime,F3LvMemory,F3LvTrials,F3LvTimeA,F3LvMemoryA,F3LvTimeB,F3LvMemory,F3LvmaxLenBefore,F3LvmaxDegBefore,F3LvmaxLenAfter,F3LvmaxDegAfter,F9LvTime,F9LvMemory,F9LvTrials,F9LvTimeA,F9LvMemoryA,F9LvTimeB,F9LvMemory,F9LvmaxLenBefore,F9LvmaxDegBefore,F9LvmaxLenAfter,F9LvmaxDegAfter,F5LvTime,F5LvMemory,F5LvTrials,F5LvTimeA,F5LvMemoryA,F5LvTimeB,F5LvMemory,F5LvmaxLenBefore,F5LvmaxDegBefore,F5LvmaxLenAfter,F5LvmaxDegAfter,F25LvTime,F25LvMemory,F25LvTrials,F25LvTimeA,F25LvMemoryA,F25LvTimeB,F25LvMemory,F25LvmaxLenBefore,F25LvmaxDegBefore,F25LvmaxLenAfter,F25LvmaxDegAfter,F7919LvTime,F7919LvMemory,F7919LvTrials,F7919LvTimeA,F7919LvMemoryA,F7919LvTimeB,F7919LvMemory,F7919LvmaxLenBefore,F7919LvmaxDegBefore,F7919LvmaxLenAfter,F7919LvmaxDegAfter,F62710561LvTime,F62710561LvMemory,F62710561LvTrials,F62710561LvTimeA,F62710561LvMemoryA,F62710561LvTimeB,F62710561LvMemory,F62710561LvmaxLenBefore,F62710561LvmaxDegBefore,F62710561LvmaxLenAfter,F62710561LvmaxDegAfter,_instance,_dim,_nVertices,_nFaces,_orientable,_genus,_index,_q,_F4LvTime,_F4LvMemory,_F4LvTrials,_F4LvTimeA,_F4LvMemoryA,_F4LvTimeB,_F4LvMemory,_F4LvmaxLenBefore,_F4LvmaxDegBefore,_F4LvmaxLenAfter,_F4LvmaxDegAfter,_F4LvfTime,_F4LvfMemory,_F4LvfTrials,_F4LvfTimeA,_F4LvfMemoryA,_F4LvfTimeB,_F4LvfMemory,_F4LvfmaxLenBefore,_F4LvfmaxDegBefore,_F4LvfmaxLenAfter,_F4LvfmaxDegAfter
01,01_manifold_lex_d2_n6_o0_g1_01.mrdi,2,6,10,0,1,01,2,0.096129104,11029536,1,0.000176141,778104,0.034910771,2544016,n/a,n/a,n/a,n/a,1.378814845,176236976,8,0.012438033,34364080,0.102095246,33099000,6,3,14,7,1.902592635,527184480,1,0.375581722,370714248,0.071752634,33430712,6,3,14,7,1.309569464,145683144,7,0.012353364,34365584,0.035024754,2543856,n/a,n/a,n/a,n/a,1.872324935,498618976,1,0.380929163,372417984,0.034927413,2543840,n/a,n/a,n/a,n/a,1.337587383,145699576,7,0.036045991,34382032,0.035107331,2543840,n/a,n/a,n/a,n/a,1.859822765,499799920,1,0.372908846,373144448,0.035816361,2543840,n/a,n/a,n/a,n/a,1.34096401,145699336,1,0.037549713,34381792,0.035969738,2543840,n/a,n/a,n/a,n/a,2.420384352,851634128,1,0.87674025,717893152,0.033213287,2543840,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
02,02_manifold_lex_d2_n6_o1_g0_01.mrdi,2,6,8,1,0,01,2,0.087140964,10214696,1,0.00013854,624184,0.025736942,1883096,n/a,n/a,n/a,n/a,1.299252681,138885248,17,0.010232837,28228080,0.026198027,1882920,n/a,n/a,n/a,n/a,1.771586506,423254400,1,0.298150181,298347416,0.025999484,1882904,n/a,n/a,n/a,n/a,1.312634526,138884704,6,0.010416952,28228080,0.025928962,1882920,n/a,n/a,n/a,n/a,1.76759614,425487928,1,0.287843847,300000720,0.0256457,1882904,n/a,n/a,n/a,n/a,1.323707247,138901616,2,0.035598552,28245008,0.026686734,1882904,n/a,n/a,n/a,n/a,1.763418233,426676968,1,0.290608684,300686400,0.026314265,1882904,n/a,n/a,n/a,n/a,1.313278523,138884704,1,0.010527429,28228080,0.026263148,1882920,n/a,n/a,n/a,n/a,2.213408231,708706024,1,0.730621576,576798848,0.02438749,1882904,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
03,03_manifold_lex_d2_n6_o1_g0_02.mrdi,2,6,8,1,0,02,2,0.088068749,10214408,1,0.000153348,623896,0.025910501,1883096,n/a,n/a,n/a,n/a,1.323535121,138901616,8,0.032824625,28245008,0.025657516,1882904,n/a,n/a,n/a,n/a,1.762686899,423213544,1,0.285241099,298297696,0.027038617,1882904,n/a,n/a,n/a,n/a,1.300468798,138884704,4,0.01062079,28228080,0.025728298,1882920,n/a,n/a,n/a,n/a,1.760002031,425498632,2,0.280049416,299936320,0.025902376,1882904,n/a,n/a,n/a,n/a,1.2967983,138884704,1,0.010557461,28228080,0.02584101,1882920,n/a,n/a,n/a,n/a,1.766801019,426576696,1,0.285870359,300658352,0.026045904,1882904,n/a,n/a,n/a,n/a,1.32961468,138902352,1,0.035339143,28245008,0.026679965,1882904,n/a,n/a,n/a,n/a,2.230308069,708837736,1,0.744479117,576967648,0.024621612,1882904,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
04,04_manifold_lex_d2_n7_o0_g1_01.mrdi,2,7,12,0,1,01,2,0.11000394,12604912,1,0.000372709,1624688,0.047490916,3271704,n/a,n/a,n/a,n/a,1.49095473,294475784,16,0.049793036,67505008,0.176312446,117989072,6,3,220,12,2.430566229,1011862264,11,0.781282858,768682712,0.194516205,117233536,6,3,220,12,1.371249056,179758768,5,0.049528389,67505008,0.047772013,3271512,n/a,n/a,n/a,n/a,2.270349225,902746528,4,0.765633653,772564824,0.046543217,3271512,n/a,n/a,n/a,n/a,1.370728669,179758224,10,0.049442187,67505008,0.047563191,3271512,n/a,n/a,n/a,n/a,2.25757227,904686192,1,0.711987247,772997080,0.046979446,3271512,n/a,n/a,n/a,n/a,1.377866673,179758224,1,0.051082555,67505008,0.05022197,3271512,n/a,n/a,n/a,n/a,3.353000915,1630046120,1,1.793432743,1489169552,0.043630622,3271512,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
05,05_manifold_lex_d2_n7_o0_g1_02.mrdi,2,7,12,0,1,02,2,0.112193128,12604096,1,0.000367981,1624336,0.047006688,3271240,n/a,n/a,n/a,n/a,4.547755308,1963319936,19,0.049380574,67505008,3.220613475,1786833032,6,3,920,15,5.449478203,2682489520,3,0.747790325,770827936,3.239639646,1785632672,6,3,920,15,1.378565528,179758192,5,0.024395361,67488080,0.065772277,3271480,n/a,n/a,n/a,n/a,2.292359703,905465464,1,0.766301586,775254784,0.046419932,3271064,n/a,n/a,n/a,n/a,1.356695136,179757776,1,0.024314368,67488080,0.04661635,3271064,n/a,n/a,n/a,n/a,2.275674795,907898984,1,0.723839884,775978272,0.046510692,3271064,n/a,n/a,n/a,n/a,1.360289364,179757776,1,0.050004679,67505008,0.048063735,3271064,n/a,n/a,n/a,n/a,3.396457968,1640466088,1,1.840219668,1499580992,0.043642775,3271064,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
06,06_manifold_lex_d2_n7_o0_g1_03.mrdi,2,7,12,0,1,03,2,0.113349477,12604304,1,0.000366588,1624544,0.047054357,3271240,n/a,n/a,n/a,n/a,1.815210084,590731376,30,0.049570028,67505008,0.494143469,414244664,6,3,414,11,2.797363531,1309672072,1,0.796174372,769539680,0.527825097,414119960,6,3,414,11,1.365311891,179757776,48,0.049493145,67505008,0.047463344,3271064,n/a,n/a,n/a,n/a,2.293061863,903874576,1,0.786013985,773758456,0.047302744,3271064,n/a,n/a,n/a,n/a,1.367141114,179757968,1,0.049047909,67505008,0.048396958,3271064,n/a,n/a,n/a,n/a,2.246674226,906222968,1,0.699855172,774348944,0.046793017,3271064,n/a,n/a,n/a,n/a,1.374553092,179758320,1,0.052829648,67505008,0.04824388,3271064,n/a,n/a,n/a,n/a,3.407950077,1634347816,1,1.840861811,1493464400,0.044019692,3271064,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
07,07_manifold_lex_d2_n7_o1_g0_01.mrdi,2,7,10,1,0,01,2,0.095941238,11612792,1,0.000371127,1356096,0.034783023,2548176,n/a,n/a,n/a,n/a,1.342545018,168846040,19,0.045608421,57316336,0.035255579,2548000,n/a,n/a,n/a,n/a,2.177742696,772427544,1,0.672526387,643931000,0.035551946,2548000,n/a,n/a,n/a,n/a,1.346442724,168838184,5,0.045297948,57308480,0.035408637,2548000,n/a,n/a,n/a,n/a,2.133938691,777213800,2,0.645143375,647731272,0.035116732,2548000,n/a,n/a,n/a,n/a,1.353950922,168838088,4,0.045864685,57308384,0.035284797,2548000,n/a,n/a,n/a,n/a,2.150504173,779174712,1,0.656671072,649092520,0.034865239,2548000,n/a,n/a,n/a,n/a,1.34728262,168841624,1,0.0458496,57311376,0.035775839,2548000,n/a,n/a,n/a,n/a,3.098825217,1385436736,1,1.60195665,1246569680,0.033031066,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
08,08_manifold_lex_d2_n7_o1_g0_02.mrdi,2,7,10,1,0,02,2,0.096973379,11612776,1,0.000312707,1356064,0.035092556,2548192,n/a,n/a,n/a,n/a,1.352557161,168846360,19,0.044801347,57316656,0.035507013,2548000,n/a,n/a,n/a,n/a,2.1608748,772492336,3,0.675568473,643926160,0.03550533,2548000,n/a,n/a,n/a,n/a,1.349260934,168850216,5,0.046565238,57320512,0.035459073,2548000,n/a,n/a,n/a,n/a,2.126124676,777149512,2,0.64500219,647752696,0.034957892,2548000,n/a,n/a,n/a,n/a,1.353566469,168848184,4,0.046113389,57318480,0.035624763,2548000,n/a,n/a,n/a,n/a,2.145314082,779186240,1,0.644760467,649103744,0.035390904,2548000,n/a,n/a,n/a,n/a,1.345972546,168841336,1,0.044673046,57311632,0.035663416,2548000,n/a,n/a,n/a,n/a,3.075487851,1387274768,1,1.526849432,1247125296,0.032758955,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
09,09_manifold_lex_d2_n7_o1_g0_03.mrdi,2,7,10,1,0,03,2,0.095911625,11613064,1,0.000312186,1356352,0.034769324,2548192,n/a,n/a,n/a,n/a,1.346883962,168834712,16,0.021103217,57288080,0.036007009,2548000,n/a,n/a,n/a,n/a,2.169370554,772916304,18,0.668976149,644415840,0.035312906,2548000,n/a,n/a,n/a,n/a,1.350102683,168844536,4,0.04612039,57314832,0.035387707,2548000,n/a,n/a,n/a,n/a,2.148860973,777782696,3,0.657737932,648321576,0.035449015,2548000,n/a,n/a,n/a,n/a,1.348599355,168841000,4,0.044351745,57311296,0.035740041,2548000,n/a,n/a,n/a,n/a,2.132454539,779794152,1,0.635523308,649714088,0.035164421,2548000,n/a,n/a,n/a,n/a,1.351002946,168838952,1,0.04715156,57309248,0.035571806,2548000,n/a,n/a,n/a,n/a,3.088650494,1390239920,1,1.541999216,1250098144,0.032911221,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
10,10_manifold_lex_d2_n7_o1_g0_04.mrdi,2,7,10,1,0,04,2,0.097140764,11612888,1,0.000313729,1356192,0.034922777,2548176,n/a,n/a,n/a,n/a,1.348700516,168839448,16,0.046505529,57309744,0.035228463,2548000,n/a,n/a,n/a,n/a,2.14021937,772371704,7,0.649022914,643882328,0.035773495,2548000,n/a,n/a,n/a,n/a,1.351240844,168842296,4,0.045406126,57312592,0.035146609,2548000,n/a,n/a,n/a,n/a,2.160645045,777150312,3,0.661168215,647694728,0.03532149,2548000,n/a,n/a,n/a,n/a,1.35593693,168842776,9,0.04567301,57313072,0.035333181,2548000,n/a,n/a,n/a,n/a,2.145136484,779099584,1,0.657025149,649082368,0.035312523,2548000,n/a,n/a,n/a,n/a,1.351011885,168840088,1,0.044741882,57310384,0.03538042,2548000,n/a,n/a,n/a,n/a,3.065098062,1385967200,1,1.525822565,1246152656,0.032971828,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
11,11_manifold_lex_d2_n7_o1_g0_05.mrdi,2,7,10,1,0,05,2,0.098199228,11612824,1,0.000338406,1356112,0.035665122,2548192,n/a,n/a,n/a,n/a,1.352571986,168848440,28,0.046241946,57318736,0.035107356,2548000,n/a,n/a,n/a,n/a,2.157396309,772916616,1,0.66544482,644419640,0.034888354,2548000,n/a,n/a,n/a,n/a,1.353523843,168841256,1,0.04613257,57311552,0.035847765,2548000,n/a,n/a,n/a,n/a,2.143706032,777967584,1,0.65477886,648484368,0.035366192,2548000,n/a,n/a,n/a,n/a,1.344978132,168841992,3,0.045739184,57312288,0.035350444,2548000,n/a,n/a,n/a,n/a,2.138949921,780054520,1,0.645244302,649973960,0.035877414,2548000,n/a,n/a,n/a,n/a,1.350181158,168845656,1,0.045085869,57315952,0.035376313,2548000,n/a,n/a,n/a,n/a,3.050274676,1390283856,1,1.504884784,1250132608,0.032941082,2548000,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
12,12_manifold_lex_d2_n7_o1_g1_01.mrdi,2,7,14,1,1,01,2,2.574752011,1281662944,1,0.000433063,1892784,2.512591626,1272061640,6,3,530,15,589.443923841,8634194576,8,0.050908966,77593008,588.130029447,8447619864,6,3,524,15,590.655405905,9470153920,2,0.893949023,895744920,588.309485189,8448389816,6,3,524,15,44.982664052,6246011456,1,0.064342712,77593008,43.643371251,6059436552,6,3,530,15,45.975373022,7082535920,1,0.874598046,900416840,43.585487694,6055200552,6,3,530,15,30.108770608,4073234776,2,0.065985765,77593008,28.770056183,3886659520,6,3,530,15,31.04785283,4916288472,1,0.868011172,902154224,28.721623664,3886568376,6,3,530,15,7.201637916,1686759000,1,0.049097787,77576080,5.874168659,1500184288,6,3,530,15,9.454704845,3374706104,1,2.189691334,1744715504,5.759270083,1492399256,6,3,530,15,12_manifold_lex_d2_n7_o1_g1_01.mrdi,2,7,14,1,1,01,2,591.6340736,9468092584,2,0.882304957,895693912,589.283740672,8446332392,6,3,524,15,86.618303259,12730110792,2,0.887580614,895728664,84.212929431,11700126856,6,3,1,0
13,13_manifold_lex_d2_n8_o0_g1_01.mrdi,2,8,14,0,1,01,2,0.122669973,14731560,1,0.000702269,3021968,0.060689875,3999696,n/a,n/a,n/a,n/a,2.250487248,1319563936,7,0.083012926,121081008,0.904954775,1089284680,6,3,2444,15,3.842359521,2644086784,7,1.454258502,1426057432,0.923532385,1088544568,6,3,2444,15,1.403073441,234278232,107,0.080651147,121081008,0.06017886,3999520,n/a,n/a,n/a,n/a,2.983084144,1567919600,3,1.470484501,1433165760,0.058339588,3999520,n/a,n/a,n/a,n/a,1.417698204,234285544,19,0.082895148,121087776,0.059743873,3999520,n/a,n/a,n/a,n/a,3.019921121,1571380256,3,1.468986911,1435841376,0.059583512,3999520,n/a,n/a,n/a,n/a,1.406756071,234279848,1,0.083392161,121082624,0.060290959,3999520,n/a,n/a,n/a,n/a,4.918032349,2911897912,1,3.348783421,2763511392,0.056589463,3999520,n/a,n/a,n/a,n/a,13_manifold_lex_d2_n8_o0_g1_01.mrdi,2,8,14,0,1,01,2,3.793900009,2645607400,7,1.376822283,1426126328,0.91789642,1089830824,6,3,2444,15,5.017055427,4392411256,7,1.391881684,1426064168,2.134908659,2828508184,6,3,1,0
14,14_manifold_lex_d2_n8_o0_g1_02.mrdi,2,8,14,0,1,02,2,0.123064931,14730056,1,0.000779103,3021328,0.0601499,3998832,n/a,n/a,n/a,n/a,9.403017682,7745429544,193,0.084842935,121086096,8.053908207,7515145200,6,3,13678,21,10.918318607,9080503848,2,1.45031566,1428130744,7.994193944,7522797888,6,3,13678,21,1.404368345,234277544,107,0.079880962,121081008,0.060515276,3998640,n/a,n/a,n/a,n/a,2.956462966,1570536464,3,1.428007953,1435835808,0.058266666,3998640,n/a,n/a,n/a,n/a,1.410942564,234267240,19,0.080918269,121070880,0.061422289,3998656,n/a,n/a,n/a,n/a,2.995808571,1574577608,3,1.440420579,1437814936,0.060514034,3998640,n/a,n/a,n/a,n/a,1.416190864,234277352,1,0.083538637,121081008,0.060612478,3998640,n/a,n/a,n/a,n/a,4.937278307,2923399160,1,3.394721798,2776360848,0.057127798,3998640,n/a,n/a,n/a,n/a,14_manifold_lex_d2_n8_o0_g1_02.mrdi,2,8,14,0,1,02,2,10.876283571,9061063200,2,1.440262405,1428180200,7.971259112,7503298768,6,3,13678,21,17.364116291,14575793672,2,1.433582585,1428157368,14.428685274,13009798216,6,3,1,0
15,15_manifold_lex_d2_n8_o0_g1_03.mrdi,2,8,14,0,1,03,2,0.121128254,14730104,1,0.000660721,3021392,0.059198448,3998816,n/a,n/a,n/a,n/a,2.957795604,1926006080,158,0.083166885,121086384,1.599255235,1695721448,6,3,1840,15,4.489284298,3252873112,2,1.391012456,1425882880,1.612368336,1696361640,6,3,1840,15,1.416019922,234282936,107,0.059671427,121069664,0.059967001,3998640,n/a,n/a,n/a,n/a,2.977813075,1569374072,3,1.401310163,1433362168,0.058633158,3998640,n/a,n/a,n/a,n/a,1.410827146,234277544,19,0.08162476,121081008,0.060199949,3998640,n/a,n/a,n/a,n/a,2.991363367,1572627744,3,1.449747064,1437094352,0.05956646,3998640,n/a,n/a,n/a,n/a,1.416265964,234277352,1,0.083657826,121081008,0.060486977,3998640,n/a,n/a,n/a,n/a,4.925560991,2915065336,1,3.354592958,2766780368,0.05685994,3998640,n/a,n/a,n/a,n/a,15_manifold_lex_d2_n8_o0_g1_03.mrdi,2,8,14,0,1,03,2,4.462536812,3252365072,2,1.365950487,1425907168,1.610709959,1695562072,6,3,1840,15,6.499625384,5789050336,2,1.366460209,1425910688,3.606933294,4223969704,6,3,1,0
16,16_manifold_lex_d2_n8_o0_g1_04.mrdi,2,8,14,0,1,04,2,0.123875891,14731160,1,0.000894057,3021552,0.060490324,3999712,n/a,n/a,n/a,n/a,9.871441199,7041180256,158,0.08216813,121082448,8.517405084,6810900104,6,3,10506,20,11.36448702,8376436352,8,1.435711632,1428903264,8.459469936,6817968464,6,3,10506,20,1.407556768,234278424,19,0.081573895,121081008,0.060688005,3999520,n/a,n/a,n/a,n/a,2.944334185,1572158080,3,1.38751072,1436008064,0.05857467,3999520,n/a,n/a,n/a,n/a,1.415837843,234285832,19,0.061363685,121071680,0.060585424,3999520,n/a,n/a,n/a,n/a,2.930929503,1575504736,3,1.417073172,1439994368,0.058554091,3999520,n/a,n/a,n/a,n/a,1.413968023,234278232,1,0.081538555,121081008,0.060427036,3999520,n/a,n/a,n/a,n/a,4.950551918,2927327160,1,3.393286966,2779277648,0.055783911,3999520,n/a,n/a,n/a,n/a,16_manifold_lex_d2_n8_o0_g1_04.mrdi,2,8,14,0,1,04,2,11.352266411,8374472568,8,1.433177637,1428949216,8.46787819,6815852352,6,3,10506,20,16.104519443,12163192720,8,1.425038001,1428915360,13.166349099,10596428600,6,3,1,0
17,17_manifold_lex_d2_n8_o0_g1_05.mrdi,2,8,14,0,1,05,2,0.122907828,14730648,1,0.000735831,3021936,0.061087837,3998816,n/a,n/a,n/a,n/a,7.652702725,5785483688,76,0.082721996,121081008,6.293055497,5555204976,6,3,7952,18,9.14288018,7113349480,2,1.466525697,1427765312,6.194319882,5556021560,6,3,7952,18,1.419352782,234277816,113,0.066719757,121064080,0.073437136,3999104,n/a,n/a,n/a,n/a,2.967796729,1570657272,6,1.408347707,1434655928,0.062777468,3998640,n/a,n/a,n/a,n/a,1.408059967,234277352,19,0.080911003,121081008,0.06031673,3998640,n/a,n/a,n/a,n/a,2.967676793,1574093200,3,1.429296846,1438536624,0.058274546,3998640,n/a,n/a,n/a,n/a,1.408972269,234284296,1,0.081696538,121087408,0.060455921,3998640,n/a,n/a,n/a,n/a,4.922305507,2920572888,1,3.364295054,2772189136,0.056258694,3998640,n/a,n/a,n/a,n/a,17_manifold_lex_d2_n8_o0_g1_05.mrdi,2,8,14,0,1,05,2,9.054311651,7096293576,2,1.434977072,1427787520,6.144614816,5538884384,6,3,7952,18,11.572519883,9050973952,2,1.379668124,1427795120,8.666402386,7485454152,6,3,1,0
18,18_manifold_lex_d2_n8_o0_g1_06.mrdi,2,8,14,0,1,06,2,0.123483192,14730280,1,0.000765877,3021568,0.060247942,3998816,n/a,n/a,n/a,n/a,9.499165309,5996025984,151,0.084057561,121086064,8.149914136,5765742216,6,3,8256,19,11.038991029,7328434632,2,1.448440385,1428737112,8.101762468,5770130912,6,3,8256,19,1.418219002,234277896,107,0.080537695,121081008,0.060384148,3998640,n/a,n/a,n/a,n/a,2.960192524,1571423384,3,1.430603647,1436720200,0.05882411,3998640,n/a,n/a,n/a,n/a,1.408577716,234263128,19,0.080108689,121066784,0.059840457,3998640,n/a,n/a,n/a,n/a,2.980727898,1575657080,3,1.416281826,1438764872,0.059366398,3998640,n/a,n/a,n/a,n/a,1.411673697,234277352,1,0.082446498,121081008,0.060048087,3998640,n/a,n/a,n/a,n/a,4.937624819,2930112136,1,3.367916079,2781702352,0.05657062,3998640,n/a,n/a,n/a,n/a,18_manifold_lex_d2_n8_o0_g1_06.mrdi,2,8,14,0,1,06,2,10.958787734,7312415392,2,1.419818027,1428763560,8.059659412,5754067776,6,3,8256,19,16.623949012,10663080984,2,1.364177214,1427836584,13.721493594,9096436616,6,3,1,0
19,19_manifold_lex_d2_n8_o0_g1_07.mrdi,2,8,14,0,1,07,2,0.122550381,14731248,1,0.000737424,3022536,0.05983621,3998816,n/a,n/a,n/a,n/a,3.072495961,1926812496,76,0.082707858,121087696,1.724096087,1696527096,6,3,2188,17,4.650579711,3252822864,2,1.51209352,1427475600,1.684026589,1695861968,6,3,2188,17,1.418177564,234280696,19,0.059617219,121067424,0.06070472,3998640,n/a,n/a,n/a,n/a,2.956964685,1570065200,3,1.395938713,1434240208,0.05856271,3998640,n/a,n/a,n/a,n/a,1.411170181,234277352,19,0.060819585,121064080,0.062650392,3998640,n/a,n/a,n/a,n/a,3.0042829,1573595600,3,1.462862676,1438047248,0.06237221,3998640,n/a,n/a,n/a,n/a,1.407393473,234278472,1,0.083775993,121081584,0.060102028,3998640,n/a,n/a,n/a,n/a,4.896902166,2922277464,1,3.335448319,2773890352,0.056153888,3998640,n/a,n/a,n/a,n/a,19_manifold_lex_d2_n8_o0_g1_07.mrdi,2,8,14,0,1,07,2,4.602252441,3254307616,2,1.40114462,1427467296,1.715401006,1697158136,6,3,2188,17,6.620728714,5450927400,2,1.476315164,1427487408,3.641714502,3885631568,6,3,1,0
20,20_manifold_lex_d2_n8_o0_g1_08.mrdi,2,8,14,0,1,08,2,0.121445006,14731176,1,0.000830969,3021584,0.059461476,3999696,n/a,n/a,n/a,n/a,11.782932508,9962277720,186,0.082723006,121082000,10.438449055,9731998016,6,3,11398,21,13.364852538,11301876448,8,1.467982234,1428825504,10.416521017,9743494848,6,3,11398,21,1.413976349,234278232,19,0.07805773,121064080,0.060207867,3999520,n/a,n/a,n/a,n/a,2.945473527,1571518008,6,1.410912347,1436839016,0.058481667,3999520,n/a,n/a,n/a,n/a,1.407085715,234278232,19,0.065086043,121064080,0.060184473,3999520,n/a,n/a,n/a,n/a,2.950995011,1575444432,3,1.424265841,1439844320,0.059467857,3999520,n/a,n/a,n/a,n/a,1.407145738,234278232,1,0.082078617,121081008,0.060911608,3999520,n/a,n/a,n/a,n/a,4.915809423,2928701512,1,3.351169236,2780315520,0.056161001,3999520,n/a,n/a,n/a,n/a,20_manifold_lex_d2_n8_o0_g1_08.mrdi,2,8,14,0,1,08,2,13.29316773,11302239904,8,1.430563949,1428854464,10.381217685,9743709224,6,3,11398,21,16.800654986,13690299944,8,1.408236717,1427945264,13.856502777,12123266560,6,3,1,0
21,21_manifold_lex_d2_n8_o0_g1_09.mrdi,2,8,14,0,1,09,2,0.12497746,14730072,1,0.000829968,3021360,0.060718508,3998816,n/a,n/a,n/a,n/a,25.067087453,15602754864,33,0.08310692,121081008,23.715408461,15372476152,6,3,22238,20,26.654743669,16949272520,3,1.452541779,1429389192,23.746620574,15390290672,6,3,22238,20,1.409553701,234283480,107,0.082942682,121087136,0.060192419,3998640,n/a,n/a,n/a,n/a,2.91920311,1572551512,4,1.351558726,1436756440,0.063956055,3998640,n/a,n/a,n/a,n/a,1.415074203,234277352,19,0.056755849,121064080,0.060195676,3998640,n/a,n/a,n/a,n/a,2.94920354,1576399952,3,1.428571207,1440938640,0.059102374,3998640,n/a,n/a,n/a,n/a,1.407436527,234277912,1,0.083594445,121081008,0.060619702,3998656,n/a,n/a,n/a,n/a,4.928902782,2926735272,1,3.351161657,2778451456,0.056066696,3998640,n/a,n/a,n/a,n/a,21_manifold_lex_d2_n8_o0_g1_09.mrdi,2,8,14,0,1,09,2,26.623805935,16947435664,3,1.440812179,1429445656,23.728357044,15388321824,6,3,22238,20,39.644872765,25245686880,3,1.456998405,1429443928,36.691340265,23678426672,6,3,1,0
22,22_manifold_lex_d2_n8_o0_g1_10.mrdi,2,8,14,0,1,10,2,0.128168319,14730520,1,0.000869562,3021616,0.062462751,3998816,n/a,n/a,n/a,n/a,5.087316431,4163841656,44,0.082207161,121082288,3.737856795,3933561664,6,3,7268,18,6.569594435,5487579088,1,1.464779389,1428819048,3.626109337,3929224248,6,3,7268,18,1.419360298,234277352,107,0.061467954,121064080,0.060353893,3998640,n/a,n/a,n/a,n/a,3.022646892,1571817208,4,1.47417251,1437039608,0.058898461,3998640,n/a,n/a,n/a,n/a,1.397563111,234277896,19,0.080108138,121081008,0.060250897,3998640,n/a,n/a,n/a,n/a,3.011424803,1575826552,3,1.473500882,1440262376,0.059229209,3998640,n/a,n/a,n/a,n/a,1.42161213,234285352,1,0.060525923,121072080,0.061349128,3998640,n/a,n/a,n/a,n/a,4.876392114,2922567544,1,3.31754432,2774220192,0.05603267,3998640,n/a,n/a,n/a,n/a,22_manifold_lex_d2_n8_o0_g1_10.mrdi,2,8,14,0,1,10,2,6.596567059,5492039872,1,1.417121108,1428844504,3.70275257,3933513040,6,3,7268,18,9.865627416,9045249952,1,1.379394245,1428847560,6.968822665,7478597312,6,3,1,0
23,23_manifold_lex_d2_n8_o0_g1_11.mrdi,2,8,14,0,1,11,2,0.122650608,14730504,1,0.000712337,3021792,0.060071531,3998816,n/a,n/a,n/a,n/a,3.829252545,3119869472,33,0.08317248,121082432,2.468959046,2889589336,6,3,3414,16,5.340982051,4446140776,1,1.446152781,1426981488,2.437546588,2889630792,6,3,3414,16,1.408940967,234280056,107,0.061175733,121066784,0.059283692,3998640,n/a,n/a,n/a,n/a,3.005314725,1569429760,4,1.465675394,1434751088,0.06053996,3998656,n/a,n/a,n/a,n/a,1.40874542,234284744,19,0.062535194,121071472,0.060519361,3998640,n/a,n/a,n/a,n/a,2.997687208,1573831408,3,1.433496166,1436891568,0.058226317,3998640,n/a,n/a,n/a,n/a,1.406810248,234277832,1,0.082641764,121081488,0.060708736,3998640,n/a,n/a,n/a,n/a,4.943012507,2917504680,1,3.368406305,2769094800,0.056546845,3998640,n/a,n/a,n/a,n/a,23_manifold_lex_d2_n8_o0_g1_11.mrdi,2,8,14,0,1,11,2,5.352416865,4449649632,1,1.401921406,1426989328,2.490924404,2892960088,6,3,3414,16,8.832020107,9066866392,1,1.418323773,1426973248,5.889116004,7502059840,6,3,1,0
24,24_manifold_lex_d2_n8_o0_g1_12.mrdi,2,8,14,0,1,12,2,0.122309971,14730640,1,0.000823666,3021928,0.059698626,3998816,n/a,n/a,n/a,n/a,14.803177913,5972013344,88,0.082682545,121081008,13.444068641,5741734632,6,3,18990,20,16.317718911,7308388472,1,1.424471709,1429736832,13.429052007,5749049624,6,3,18990,20,1.41248476,234285176,19,0.081339504,121088832,0.059960268,3998640,n/a,n/a,n/a,n/a,2.958505964,1573202080,3,1.436022518,1438405888,0.05855507,3998640,n/a,n/a,n/a,n/a,1.412958941,234277544,19,0.082386719,121081008,0.060116862,3998640,n/a,n/a,n/a,n/a,2.974693696,1577852080,3,1.422107682,1440906576,0.058953478,3998640,n/a,n/a,n/a,n/a,1.411922936,234277768,1,0.083311515,121081424,0.060752645,3998640,n/a,n/a,n/a,n/a,4.970449666,2927724632,1,3.388217439,2779330608,0.056907719,3998640,n/a,n/a,n/a,n/a,24_manifold_lex_d2_n8_o0_g1_12.mrdi,2,8,14,0,1,12,2,16.314241497,7307454872,1,1.430432765,1429761744,13.42717397,5748003712,6,3,18990,20,27.050137286,9571517112,1,1.418042487,1429769440,24.12684433,8004007648,6,3,1,0
25,25_manifold_lex_d2_n8_o0_g1_13.mrdi,2,8,14,0,1,13,2,0.124034116,14731696,1,0.000870544,3022984,0.06038262,3998816,n/a,n/a,n/a,n/a,669.160554544,28246755016,68,0.082827838,121081008,667.806925508,28016475760,6,3,29282,19,670.760460199,29590049816,1,1.373596338,1430706472,667.92790806,28029781488,6,3,29282,19,1.423379861,234277896,19,0.089999349,121081008,0.060842815,3998640,n/a,n/a,n/a,n/a,2.907908065,1574667192,3,1.357805212,1438552120,0.059861329,3998640,n/a,n/a,n/a,n/a,1.426372332,234277352,19,0.071055021,121064080,0.063322075,3998640,n/a,n/a,n/a,n/a,2.920673837,1578471528,3,1.408521153,1442919032,0.059026963,3998640,n/a,n/a,n/a,n/a,1.417276348,234277896,1,0.082366895,121081008,0.060765736,3998640,n/a,n/a,n/a,n/a,4.959440935,2936632920,1,3.391459101,2788225328,0.056204244,3998640,n/a,n/a,n/a,n/a,25_manifold_lex_d2_n8_o0_g1_13.mrdi,2,8,14,0,1,13,2,671.71157704,29588232056,1,1.451993984,1430637656,668.800417714,28027931608,6,3,29282,19,206.926758027,31745995664,1,1.417433138,1430693512,203.99691706,30177488784,6,3,1,0
26,26_manifold_lex_d2_n8_o0_g1_14.mrdi,2,8,14,0,1,14,2,0.120934652,14730072,1,0.000827914,3021360,0.058877141,3998816,n/a,n/a,n/a,n/a,39.760351335,8233311880,45,0.082223943,121064080,38.411218633,8003050096,6,3,13576,19,41.238407514,9569430960,1,1.452101489,1429818712,38.332215403,8010053816,6,3,13576,19,1.413168431,234277352,19,0.087300952,121081008,0.0608071,3998640,n/a,n/a,n/a,n/a,2.921150755,1573664792,3,1.353468189,1437517656,0.058025429,3998640,n/a,n/a,n/a,n/a,1.415777778,234277352,19,0.088633102,121081008,0.060551931,3998640,n/a,n/a,n/a,n/a,2.985091234,1577404032,3,1.463362282,1441863424,0.060398122,3998640,n/a,n/a,n/a,n/a,1.414853433,234277352,1,0.081926726,121081008,0.060356123,3998640,n/a,n/a,n/a,n/a,4.950170773,2931291256,1,3.374491471,2782997664,0.056078736,3998640,n/a,n/a,n/a,n/a,26_manifold_lex_d2_n8_o0_g1_14.mrdi,2,8,14,0,1,14,2,41.37918256,9567861008,1,1.371934639,1429927592,38.524060394,8008285984,6,3,13576,19,45.096827501,13706722808,1,1.318513612,1428918216,42.22772263,12138803592,6,3,1,0
27,27_manifold_lex_d2_n8_o0_g1_15.mrdi,2,8,14,0,1,15,2,0.121679532,14730152,1,0.000801104,3021440,0.059438756,3998816,n/a,n/a,n/a,n/a,4.156242695,2876943680,45,0.082616651,121081008,2.809017377,2646664968,6,3,7132,16,5.720521491,4205811144,1,1.390844551,1426181392,2.828341367,2648682184,6,3,7132,16,1.418922342,234277352,19,0.060808197,121064080,0.060532279,3998640,n/a,n/a,n/a,n/a,3.024606667,1569676576,6,1.472458269,1434921328,0.060031279,3998640,n/a,n/a,n/a,n/a,1.40951749,234280888,19,0.062367003,121067616,0.060535304,3998640,n/a,n/a,n/a,n/a,2.991405829,1573570392,3,1.454126931,1438011656,0.058714377,3998640,n/a,n/a,n/a,n/a,1.419136063,234282104,1,0.060516511,121068832,0.05993472,3998640,n/a,n/a,n/a,n/a,4.988414608,2918877656,1,3.416425594,2770485856,0.057968159,3998704,n/a,n/a,n/a,n/a,27_manifold_lex_d2_n8_o0_g1_15.mrdi,2,8,14,0,1,15,2,5.691806072,4206225584,1,1.410818391,1427137056,2.797539023,2649426936,6,3,7132,16,9.859718116,8152868024,1,1.388800166,1427123488,6.956252513,6588020160,6,3,1,0
28,28_manifold_lex_d2_n8_o0_g1_16.mrdi,2,8,14,0,1,16,2,0.122732333,14730368,1,0.000815631,3021640,0.059714056,3998832,n/a,n/a,n/a,n/a,65.098305016,13049219336,62,0.081259017,121088160,63.739274162,12818933472,6,3,14366,17,66.609351041,14376093976,7,1.379225638,1428380128,63.771056925,12818132328,6,3,14366,17,1.40207253,234268360,23,0.079532417,121072016,0.060708566,3998640,n/a,n/a,n/a,n/a,2.95156577,1571508632,3,1.396042653,1436775544,0.058960164,3998640,n/a,n/a,n/a,n/a,1.408992909,234277544,19,0.087996764,121081008,0.060748101,3998640,n/a,n/a,n/a,n/a,2.961280574,1576132056,3,1.397155191,1439188056,0.058326245,3998640,n/a,n/a,n/a,n/a,1.414137285,234277352,1,0.08270354,121081008,0.060890497,3998640,n/a,n/a,n/a,n/a,4.942192949,2925416296,1,3.374330703,2777021600,0.056187791,3998640,n/a,n/a,n/a,n/a,28_manifold_lex_d2_n8_o0_g1_16.mrdi,2,8,14,0,1,16,2,66.615347944,14378519960,7,1.409949455,1428397104,63.729995836,12820425344,6,3,14366,17,58.335003452,14471057600,7,1.4333268,1428460448,55.416521537,12904782264,6,3,1,0
29,29_manifold_lex_d2_n8_o0_g2_01.mrdi,2,8,16,0,2,01,2,0.140193087,15826696,1,0.001033298,3452528,0.073836941,4664272,n/a,n/a,n/a,n/a,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1.451843737,250718808,19,0.093579649,136857008,0.075560427,4664096,n/a,n/a,n/a,n/a,3.249053592,1774989840,3,1.620450232,1639569920,0.075594552,4664096,n/a,n/a,n/a,n/a,1.47598064,250719192,19,0.072283903,136840080,0.07578809,4664096,n/a,n/a,n/a,n/a,3.23124787,1779503600,3,1.64379861,1643269184,0.074596083,4664096,n/a,n/a,n/a,n/a,1.433980919,250720312,1,0.090889851,136858320,0.074112455,4664096,n/a,n/a,n/a,n/a,5.413526089,3319756424,1,3.838806222,3170839776,0.069279618,4664096,n/a,n/a,n/a,n/a,29_manifold_lex_d2_n8_o0_g2_01.mrdi,2,8,16,0,2,01,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1909.945324217,138803280552,8,1.582579376,1629306720,1906.852767421,137034773616,6,3,1,0
30,30_manifold_lex_d2_n8_o0_g2_02.mrdi,2,8,16,0,2,02,2,0.136858499,15825000,1,0.001004054,3450832,0.074245212,4664272,n/a,n/a,n/a,n/a,1365.175485544,57008810440,1,0.088294123,136857008,1363.811413939,56762755728,6,3,91846,21,1364.036980477,58531290240,18,1.617776945,1631467864,1360.956342364,56770230952,6,3,91846,21,1.430252828,250718808,23,0.093024457,136857008,0.074676174,4664096,n/a,n/a,n/a,n/a,3.115354853,1776717552,3,1.584525844,1641288992,0.072032484,4664096,n/a,n/a,n/a,n/a,1.426617209,250719352,19,0.095473356,136857008,0.07550874,4664096,n/a,n/a,n/a,n/a,3.092136489,1781590816,3,1.511860491,1644229024,0.071072762,4664096,n/a,n/a,n/a,n/a,1.431106505,250718808,1,0.087733537,136857008,0.073455145,4664096,n/a,n/a,n/a,n/a,5.391786605,3324221864,1,3.808592224,3175259312,0.067774814,4664096,n/a,n/a,n/a,n/a,30_manifold_lex_d2_n8_o0_g2_02.mrdi,2,8,16,0,2,02,2,1363.272213845,58518678656,18,1.579249734,1631558984,1360.262908859,56757464368,6,3,91846,21,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom
31,31_manifold_lex_d2_n8_o0_g2_03.mrdi,2,8,16,0,2,03,2,0.137510956,15824888,1,0.001066412,3450720,0.075036656,4664272,n/a,n/a,n/a,n/a,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1.437538887,250719640,19,0.094400309,136857840,0.075254392,4664096,n/a,n/a,n/a,n/a,3.248028574,1776672832,3,1.622323073,1641253552,0.075943472,4664096,n/a,n/a,n/a,n/a,1.442033383,250718808,34,0.095241837,136857008,0.075482117,4664096,n/a,n/a,n/a,n/a,3.21379753,1781263280,3,1.650703686,1645013616,0.073882995,4664096,n/a,n/a,n/a,n/a,1.433624234,250718808,1,0.088149651,136857008,0.07419018,4664096,n/a,n/a,n/a,n/a,5.522319274,3326594488,1,3.955830476,3178888320,0.068793709,4664096,n/a,n/a,n/a,n/a,31_manifold_lex_d2_n8_o0_g2_03.mrdi,2,8,16,0,2,03,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
32,32_manifold_lex_d2_n8_o0_g2_04.mrdi,2,8,16,0,2,04,2,0.14048107,15824576,1,0.001047747,3450408,0.075551988,4664272,n/a,n/a,n/a,n/a,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1.410982302,250718808,47,0.091742803,136857008,0.072847745,4664096,n/a,n/a,n/a,n/a,3.195616573,1777012496,3,1.60657853,1641592064,0.074572043,4664096,n/a,n/a,n/a,n/a,1.4226602,250720088,19,0.093308233,136858096,0.072614507,4664096,n/a,n/a,n/a,n/a,3.241697299,1781576656,4,1.621137801,1645343776,0.117461264,4664592,n/a,n/a,n/a,n/a,1.448142252,250703272,1,0.090209123,136841472,0.074340207,4664096,n/a,n/a,n/a,n/a,5.473481723,3330670536,1,3.91894107,3182930096,0.072689978,4664096,n/a,n/a,n/a,n/a,32_manifold_lex_d2_n8_o0_g2_04.mrdi,2,8,16,0,2,04,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
33,33_manifold_lex_d2_n8_o0_g2_05.mrdi,2,8,16,0,2,05,2,0.136492283,15824864,1,0.000996129,3450680,0.073624065,4664288,n/a,n/a,n/a,n/a,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1.451140573,250718808,107,0.073530506,136840080,0.075230217,4664096,n/a,n/a,n/a,n/a,3.257163131,1776830112,3,1.644338106,1641382976,0.07493873,4664096,n/a,n/a,n/a,n/a,1.435811701,250719992,19,0.092390948,136857632,0.075346395,4664112,n/a,n/a,n/a,n/a,3.20798048,1781605520,3,1.635086871,1645375216,0.077141207,4664096,n/a,n/a,n/a,n/a,1.436757513,250720536,1,0.090202172,136858544,0.07439356,4664096,n/a,n/a,n/a,n/a,5.449907075,3327179688,1,3.908313484,3179473792,0.06853305,4664096,n/a,n/a,n/a,n/a,33_manifold_lex_d2_n8_o0_g2_05.mrdi,2,8,16,0,2,05,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
34,34_manifold_lex_d2_n8_o0_g2_06.mrdi,2,8,16,0,2,06,2,0.13674149,15826640,1,0.000867649,3450384,0.073394022,4664272,n/a,n/a,n/a,n/a,334.620663851,42298140128,19,0.088987474,136857008,333.240144929,42052085416,6,3,44726,19,336.085727751,43812145432,3,1.549426768,1627715408,333.052113482,42054855960,6,3,44726,19,1.438140088,250702424,19,0.091826883,136840080,0.07479973,4664096,n/a,n/a,n/a,n/a,3.099155336,1772035960,3,1.540632964,1636591496,0.071235608,4664096,n/a,n/a,n/a,n/a,1.478793943,250718808,19,0.131899062,136857008,0.078379498,4664096,n/a,n/a,n/a,n/a,3.101477875,1776309464,3,1.542827542,1640069368,0.07269107,4664096,n/a,n/a,n/a,n/a,1.451134827,250718808,1,0.067177601,136840080,0.074584114,4664096,n/a,n/a,n/a,n/a,5.449554446,3316777368,1,3.885813384,3168999872,0.069279837,4664096,n/a,n/a,n/a,n/a,34_manifold_lex_d2_n8_o0_g2_06.mrdi,2,8,16,0,2,06,2,336.949971484,43829399744,3,1.607313686,1627826240,333.839566897,42071903464,6,3,44726,19,2297.550284362,194138807696,3,1.6316854,1627840464,2294.392370943,192373157240,6,3,1,0
35,35_manifold_lex_d2_n8_o1_g0_01.mrdi,2,8,12,1,0,01,2,0.1124596,13581056,1,0.000613091,2593824,0.048123247,3277336,n/a,n/a,n/a,n/a,1.408948686,217779872,7,0.078252375,105305008,0.047708299,3277160,n/a,n/a,n/a,n/a,2.739775431,1360701080,15,1.226821666,1227866368,0.047168555,3277160,n/a,n/a,n/a,n/a,1.405976958,217780416,8,0.062861775,105288080,0.048116204,3277160,n/a,n/a,n/a,n/a,2.807035064,1368991208,1,1.27897628,1234956256,0.047149132,3277160,n/a,n/a,n/a,n/a,1.396282582,217779872,2,0.075263124,105305008,0.048104545,3277160,n/a,n/a,n/a,n/a,2.807564729,1373000584,1,1.251103792,1236767248,0.048379361,3277160,n/a,n/a,n/a,n/a,1.406557919,217779872,1,0.077338649,105305008,0.048117871,3277160,n/a,n/a,n/a,n/a,4.408200705,2520733248,1,2.850338605,2373066160,0.043775821,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
36,36_manifold_lex_d2_n8_o1_g0_02.mrdi,2,8,12,1,0,02,2,0.109992023,13580896,1,0.000606428,2593664,0.047459202,3277336,n/a,n/a,n/a,n/a,1.395313766,217781088,44,0.075074921,105306224,0.047754586,3277160,n/a,n/a,n/a,n/a,2.764018674,1360681296,7,1.246244986,1227914584,0.046785657,3277160,n/a,n/a,n/a,n/a,1.404509996,217780064,7,0.077706119,105305008,0.048044339,3277160,n/a,n/a,n/a,n/a,2.816503228,1368959224,1,1.255583191,1234997408,0.047232721,3277160,n/a,n/a,n/a,n/a,1.408498006,217762944,1,0.063683718,105288080,0.048131006,3277160,n/a,n/a,n/a,n/a,2.82651036,1372805336,1,1.219728686,1236774000,0.047153251,3277160,n/a,n/a,n/a,n/a,1.405805061,217779872,1,0.076629005,105305008,0.048325712,3277160,n/a,n/a,n/a,n/a,4.447102834,2522452128,1,2.880079055,2374789600,0.043556575,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
37,37_manifold_lex_d2_n8_o1_g0_03.mrdi,2,8,12,1,0,03,2,0.108863857,13580768,1,0.000592482,2593536,0.04679805,3277336,n/a,n/a,n/a,n/a,1.403375794,217779872,211,0.056348627,105288080,0.048459679,3277160,n/a,n/a,n/a,n/a,2.769272742,1360739864,8,1.240354715,1227930800,0.046951448,3277160,n/a,n/a,n/a,n/a,1.414443088,217780896,25,0.077334566,105306032,0.048631582,3277160,n/a,n/a,n/a,n/a,2.738163809,1369179352,1,1.17243455,1234053440,0.047592669,3277160,n/a,n/a,n/a,n/a,1.405667486,217779872,1,0.077391847,105305008,0.047909183,3277160,n/a,n/a,n/a,n/a,2.731243929,1372531336,1,1.211335945,1237708032,0.048491967,3277160,n/a,n/a,n/a,n/a,1.395134554,217779872,1,0.076150527,105305008,0.047281095,3277160,n/a,n/a,n/a,n/a,4.467891247,2525166160,1,2.889673301,2377499376,0.044960345,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
38,38_manifold_lex_d2_n8_o1_g0_04.mrdi,2,8,12,1,0,04,2,0.114437846,13580608,1,0.000702989,2593376,0.05032102,3277336,n/a,n/a,n/a,n/a,1.42762284,217779872,197,0.078213947,105305008,0.048741416,3277160,n/a,n/a,n/a,n/a,2.788914089,1361214728,3,1.2416774,1228381280,0.048330705,3277160,n/a,n/a,n/a,n/a,1.424668476,217780064,3,0.077251992,105305008,0.047962415,3277160,n/a,n/a,n/a,n/a,2.787078756,1369594744,2,1.26327195,1235538144,0.047421513,3277160,n/a,n/a,n/a,n/a,1.405838155,217779872,1,0.077637124,105305008,0.048152995,3277160,n/a,n/a,n/a,n/a,2.815378694,1373157512,2,1.245958318,1238336464,0.048014415,3277160,n/a,n/a,n/a,n/a,1.423956645,217786800,1,0.078968659,105311936,0.050764927,3277160,n/a,n/a,n/a,n/a,4.533035728,2529651968,1,2.951801752,2381981120,0.045372028,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
39,39_manifold_lex_d2_n8_o1_g0_05.mrdi,2,8,12,1,0,05,2,0.114135684,13580816,1,0.000653627,2593568,0.04799938,3277352,n/a,n/a,n/a,n/a,1.424043651,217781904,7,0.076998341,105307040,0.048187563,3277160,n/a,n/a,n/a,n/a,2.828810205,1361211880,26,1.269597495,1228451472,0.047137291,3277160,n/a,n/a,n/a,n/a,1.432121559,217779872,7,0.080895729,105305008,0.050353599,3277160,n/a,n/a,n/a,n/a,2.819788328,1369551520,1,1.253169866,1235593064,0.046586675,3277160,n/a,n/a,n/a,n/a,1.425874859,217780640,4,0.077986358,105305776,0.048436053,3277160,n/a,n/a,n/a,n/a,2.791155275,1373504552,1,1.228686888,1237399424,0.047532698,3277160,n/a,n/a,n/a,n/a,1.406099183,217779872,1,0.078334055,105305008,0.047736899,3277160,n/a,n/a,n/a,n/a,4.5375191,2528780880,1,2.948428239,2381285504,0.045415427,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
40,40_manifold_lex_d2_n8_o1_g0_06.mrdi,2,8,12,1,0,06,2,0.115111763,13580832,1,0.000609043,2593600,0.049917914,3277336,n/a,n/a,n/a,n/a,1.401508166,217780416,74,0.076101144,105305552,0.047110214,3277160,n/a,n/a,n/a,n/a,2.729022214,1360699480,8,1.222607171,1227867152,0.045698173,3277160,n/a,n/a,n/a,n/a,1.387913056,217762944,3,0.063259969,105288080,0.048071428,3277160,n/a,n/a,n/a,n/a,2.799218463,1368972544,1,1.248717406,1234966296,0.046262675,3277160,n/a,n/a,n/a,n/a,1.393973733,217779872,1,0.063796657,105305008,0.047028834,3277160,n/a,n/a,n/a,n/a,2.733479901,1372531864,1,1.221096541,1237707536,0.047047759,3277160,n/a,n/a,n/a,n/a,1.394312787,217779872,1,0.076057541,105305008,0.04739949,3277160,n/a,n/a,n/a,n/a,4.385857484,2523721920,1,2.834595691,2376053648,0.044552295,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
41,41_manifold_lex_d2_n8_o1_g0_07.mrdi,2,8,12,1,0,07,2,0.109444863,13580816,1,0.000616647,2593392,0.047009955,3277336,n/a,n/a,n/a,n/a,1.39644374,217779872,74,0.075867641,105305008,0.048506214,3277160,n/a,n/a,n/a,n/a,2.838303483,1361166600,3,1.314357516,1228406096,0.046183855,3277160,n/a,n/a,n/a,n/a,1.399482603,217780416,3,0.076446527,105305008,0.048002268,3277160,n/a,n/a,n/a,n/a,2.766477878,1369603944,5,1.2497624,1235596416,0.047256073,3277160,n/a,n/a,n/a,n/a,1.401713796,217779872,1,0.077564683,105305008,0.048241641,3277160,n/a,n/a,n/a,n/a,2.809959902,1373647208,1,1.249741784,1237419456,0.047730153,3277160,n/a,n/a,n/a,n/a,1.401013449,217779872,1,0.07846193,105305008,0.04790288,3277160,n/a,n/a,n/a,n/a,4.530221302,2531764912,1,2.957691215,2384096192,0.044425674,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
42,42_manifold_lex_d2_n8_o1_g0_08.mrdi,2,8,12,1,0,08,2,0.110303334,13580816,1,0.000578607,2593568,0.047477814,3277352,n/a,n/a,n/a,n/a,1.376445367,217779872,118,0.062496292,105305008,0.047446645,3277160,n/a,n/a,n/a,n/a,2.765971303,1361062360,7,1.249332841,1228285568,0.047385631,3277160,n/a,n/a,n/a,n/a,1.395874489,217779872,2,0.077953905,105305008,0.047211423,3277160,n/a,n/a,n/a,n/a,2.771825513,1369685696,5,1.263006417,1235714040,0.048185381,3277160,n/a,n/a,n/a,n/a,1.39823202,217779872,2,0.076492945,105305008,0.048249321,3277160,n/a,n/a,n/a,n/a,2.813920527,1373503880,2,1.244598231,1237648224,0.047486823,3277160,n/a,n/a,n/a,n/a,1.396453699,217780416,1,0.076284041,105305008,0.048491317,3277160,n/a,n/a,n/a,n/a,4.413601061,2523423840,1,2.855473883,2375863232,0.044045259,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
43,43_manifold_lex_d2_n8_o1_g0_09.mrdi,2,8,12,1,0,09,2,0.114618413,13580080,1,0.000668936,2592832,0.049570861,3277352,n/a,n/a,n/a,n/a,1.395893778,217779872,197,0.075860851,105305008,0.047197766,3277160,n/a,n/a,n/a,n/a,2.820904213,1361077776,2,1.26515679,1228306088,0.048245963,3277160,n/a,n/a,n/a,n/a,1.399418645,217779872,2,0.076665932,105305008,0.050292265,3277160,n/a,n/a,n/a,n/a,2.744100289,1369674112,3,1.246367935,1235714568,0.046115102,3277160,n/a,n/a,n/a,n/a,1.396433204,217780064,2,0.076042745,105305008,0.04755229,3277160,n/a,n/a,n/a,n/a,2.764724096,1373803528,2,1.222520907,1237642128,0.048451208,3277160,n/a,n/a,n/a,n/a,1.3905365,217780416,1,0.076918656,105305008,0.047558528,3277160,n/a,n/a,n/a,n/a,4.469724631,2527071760,1,2.912087974,2379403072,0.045889675,3277224,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
44,44_manifold_lex_d2_n8_o1_g0_10.mrdi,2,8,12,1,0,10,2,0.109100073,13580656,1,0.000605026,2593408,0.046780522,3277352,n/a,n/a,n/a,n/a,1.398851115,217780768,88,0.07633022,105305904,0.04762653,3277160,n/a,n/a,n/a,n/a,2.790907686,1361075000,2,1.283710673,1228310464,0.046799859,3277160,n/a,n/a,n/a,n/a,1.408285985,217779872,2,0.077880962,105305008,0.047884315,3277160,n/a,n/a,n/a,n/a,2.765882989,1369727296,3,1.254701275,1235721128,0.04707492,3277160,n/a,n/a,n/a,n/a,1.394683895,217779872,2,0.076986425,105305008,0.048176889,3277160,n/a,n/a,n/a,n/a,2.744425182,1373393144,2,1.2265792,1238574256,0.047686378,3277160,n/a,n/a,n/a,n/a,1.391199496,217780416,1,0.077859046,105305008,0.047379593,3277160,n/a,n/a,n/a,n/a,4.490478945,2529487584,1,2.930503082,2381820976,0.044879404,3277176,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
45,45_manifold_lex_d2_n8_o1_g0_11.mrdi,2,8,12,1,0,11,2,0.117325257,13580560,1,0.000624182,2593328,0.050527049,3277336,n/a,n/a,n/a,n/a,1.389809362,217780064,109,0.076116005,105305008,0.047515698,3277160,n/a,n/a,n/a,n/a,2.747698837,1360840808,3,1.243599363,1228031056,0.046711219,3277160,n/a,n/a,n/a,n/a,1.394974136,217779872,40,0.076462055,105305008,0.047941617,3277160,n/a,n/a,n/a,n/a,2.773804073,1369348568,3,1.265060639,1235320272,0.047199314,3277160,n/a,n/a,n/a,n/a,1.390169179,217779872,7,0.0787046,105305008,0.047691166,3277160,n/a,n/a,n/a,n/a,2.774195508,1373401032,2,1.227827251,1237174416,0.048685353,3277160,n/a,n/a,n/a,n/a,1.390962283,217780416,1,0.076418995,105305008,0.047858099,3277160,n/a,n/a,n/a,n/a,4.466115831,2530502352,1,2.904933162,2382837056,0.045300479,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
46,46_manifold_lex_d2_n8_o1_g0_12.mrdi,2,8,12,1,0,12,2,0.109700462,13581040,1,0.00067476,2593808,0.047061179,3277336,n/a,n/a,n/a,n/a,1.394168204,217779872,52,0.076503521,105305008,0.047607277,3277160,n/a,n/a,n/a,n/a,2.7779126,1361687776,2,1.268627975,1228919768,0.046673489,3277160,n/a,n/a,n/a,n/a,1.38511156,217779872,19,0.075347413,105305008,0.048074426,3277160,n/a,n/a,n/a,n/a,2.753136018,1370484200,2,1.244248671,1236509568,0.046429522,3277160,n/a,n/a,n/a,n/a,1.397047785,217779872,2,0.075592073,105305008,0.047268601,3277160,n/a,n/a,n/a,n/a,2.797617185,1374181056,2,1.287327531,1239434696,0.04794857,3277160,n/a,n/a,n/a,n/a,1.398568769,217780416,1,0.076318184,105305008,0.04816193,3277160,n/a,n/a,n/a,n/a,4.47243627,2535630288,1,2.909733188,2388056640,0.044990213,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
47,47_manifold_lex_d2_n8_o1_g0_13.mrdi,2,8,12,1,0,13,2,0.109350711,13580896,1,0.000617303,2593664,0.046845484,3277336,n/a,n/a,n/a,n/a,1.377045583,217780416,68,0.064032108,105305008,0.047208953,3277160,n/a,n/a,n/a,n/a,2.749406414,1361650000,1,1.232182226,1228815480,0.046031814,3277160,n/a,n/a,n/a,n/a,1.405217946,217786624,3,0.076277911,105311216,0.050158735,3277160,n/a,n/a,n/a,n/a,2.728295974,1370712216,1,1.22394537,1236679056,0.046914702,3277160,n/a,n/a,n/a,n/a,1.395777903,217779872,7,0.075355088,105305008,0.048025509,3277160,n/a,n/a,n/a,n/a,2.745170295,1375011816,1,1.206811993,1238865376,0.045967149,3277160,n/a,n/a,n/a,n/a,1.39160625,217779872,1,0.076606058,105305008,0.047880608,3277160,n/a,n/a,n/a,n/a,4.43964909,2529827648,1,2.875429217,2382165312,0.046432455,3277224,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
48,48_manifold_lex_d2_n8_o1_g0_14.mrdi,2,8,12,1,0,14,2,0.11024859,13580856,1,0.000638008,2593592,0.047471745,3277336,n/a,n/a,n/a,n/a,1.377284544,217781536,44,0.061902693,105306416,0.047330681,3277160,n/a,n/a,n/a,n/a,2.753927222,1362133968,1,1.248584361,1229371000,0.047198802,3277160,n/a,n/a,n/a,n/a,1.396119716,217781904,6,0.07612505,105307040,0.047847,3277160,n/a,n/a,n/a,n/a,2.738671185,1371331960,1,1.233918903,1237297952,0.047191721,3277160,n/a,n/a,n/a,n/a,1.392897985,217780848,1,0.077308432,105305984,0.047837063,3277160,n/a,n/a,n/a,n/a,2.750590507,1375272120,1,1.240010768,1240476880,0.048422502,3277160,n/a,n/a,n/a,n/a,1.390225127,217787024,1,0.077297829,105312160,0.047767552,3277160,n/a,n/a,n/a,n/a,4.452126975,2537456272,1,2.897844022,2389786032,0.044468009,3277160,n/a,n/a,n/a,n/a, , , , , , , , , , , , , , , , , , , , , , , , , , , , , , 
49,49_manifold_lex_d2_n8_o1_g1_01.mrdi,2,8,16,1,1,01,2,3.412610847,1835299328,1,0.000940175,3450160,3.347240584,1824138888,6,3,5179,20,592.849658983,10596610288,52,0.089471953,136857008,591.490096606,10350555576,6,3,4818,20,593.904031607,12111650784,2,1.565652281,1626369312,590.885161175,10355702544,6,3,4818,20,49.176145648,8502411928,3,0.072873819,136840080,47.839143781,8256357024,6,3,5169,20,51.021127992,10026156608,1,1.611851013,1634568640,47.954992709,8260826880,6,3,5169,20,34.692113707,6019035888,1,0.09247944,136857008,33.329375334,5772981176,6,3,5179,20,36.19208616,7544207488,1,1.580592508,1637572112,33.157267951,5775068832,6,3,5179,20,8.119380145,2488408840,1,0.092051392,136840080,6.748065258,2242354128,6,3,5179,20,11.887469188,5529367816,1,3.781714392,3161852144,6.595125086,2223135840,6,3,5179,20,49_manifold_lex_d2_n8_o1_g1_01.mrdi,2,8,16,1,1,01,2,593.839146213,12102971496,2,1.736733106,1626388544,590.649121448,10347009376,6,3,4818,20,93.323152476,16030284872,2,1.559728454,1626413856,90.250566502,14266058704,6,3,1,0
50,50_manifold_lex_d2_n8_o1_g1_02.mrdi,2,8,16,1,1,02,2,166.280380532,60910806216,1,0.001087952,3452416,166.216905605,60899643904,6,3,115992,22,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,1763.694710678,72707329944,1,0.092703636,136857568,1762.361825427,72461274672,6,3,115992,22,1767.520642207,75789421888,1,4.13708743,3189875008,1761.911814913,72456417176,6,3,115992,22,50_manifold_lex_d2_n8_o1_g1_02.mrdi,2,8,16,1,1,02,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
51,51_manifold_lex_d2_n8_o1_g1_03.mrdi,2,8,16,1,1,03,2,17.286680733,12326416984,1,0.000920488,3450832,17.223210295,12315256256,6,3,20293,18,1497.685408028,39405963000,7,0.086616231,136857008,1496.328440972,39159908288,6,3,17480,18,1499.38198018,40913809232,6,1.56187492,1628016904,1496.36679857,39156229304,6,3,17480,18,1149.318894362,35379772744,3,0.093684205,136865008,1147.958160947,35133710032,6,3,20077,18,1150.585395322,36906539712,1,1.537962481,1635976656,1147.556560822,35138421712,6,3,20077,18,711.069767472,24007431440,1,0.09390953,136857008,709.716396789,23761376728,6,3,20293,18,712.410611496,25536081664,1,1.548045907,1640430176,709.43203582,23764097376,6,3,20293,18,20.457610263,11953862888,1,0.091601493,136857008,19.110783664,11707808176,6,3,20293,18,24.308837325,14992835408,1,4.038427824,3177554528,18.774330988,11670888120,6,3,20293,18,51_manifold_lex_d2_n8_o1_g1_03.mrdi,2,8,16,1,1,03,2,1500.447208131,40923862640,6,1.610319203,1628058376,1497.369247274,39166139872,6,3,17480,18,230.223187863,39447233536,6,1.620916069,1628041000,227.116417365,37681383632,6,3,1,0
52,52_manifold_lex_d2_n8_o1_g1_04.mrdi,2,8,16,1,1,04,2,687.317048575,258089322888,1,0.001049429,3450672,687.255046873,258078162320,6,3,157404,22,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,52_manifold_lex_d2_n8_o1_g1_04.mrdi,2,8,16,1,1,04,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
53,53_manifold_lex_d2_n8_o1_g1_05.mrdi,2,8,16,1,1,05,2,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,53_manifold_lex_d2_n8_o1_g1_05.mrdi,2,8,16,1,1,05,2,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
54,54_manifold_lex_d2_n8_o1_g1_06.mrdi,2,8,16,1,1,06,2,125.170644386,58324330160,1,0.000930176,3450328,125.107738656,58313169936,6,3,59228,19,376.564713218,34273283088,41,0.082543801,136840080,375.214798189,34027228376,6,3,47050,19,378.426733188,35786841224,3,1.539707122,1629193936,375.413496593,34028090296,6,3,47050,19,377.90903002,54875902200,3,0.088734765,136840080,376.564100239,54629847488,6,3,58471,19,380.34347354,56399786616,1,1.554835646,1638685376,377.325865354,54630330280,6,3,58471,19,448.510291387,59489650552,3,0.077402272,136840080,447.142330175,59243595104,6,3,59223,19,449.458197452,61017396768,1,1.561552876,1642516784,446.438559159,59243352752,6,3,59223,19,129.55073975,58787779952,1,0.09102016,136857008,128.214101103,58541724696,6,3,59228,19,133.942465262,61867977992,1,4.06434198,3183367408,128.372196727,58540226640,6,3,59228,19,54_manifold_lex_d2_n8_o1_g1_06.mrdi,2,8,16,1,1,06,2,377.986744761,35788145544,3,1.522467549,1628338896,374.952216682,34028758688,6,3,47050,19,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot
55,55_manifold_lex_d2_n8_o1_g1_07.mrdi,2,8,16,1,1,07,2,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oot,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,55_manifold_lex_d2_n8_o1_g1_07.mrdi,2,8,16,1,1,07,2,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom,oom

